Quasi-particle propagation across semiconductor-Mott insulator interfaces

As a prototypical example for a heterostructure combining a weakly and a strongly interacting quantum many-body system, we study the interface between a semiconductor and a Mott insulator. Via the hierarchy of correlations, we derive and match the propagating or evanescent (quasi) particle solutions on both sides and assume that the interactions among the electrons in the semiconducting regions can be absorbed by an effective potential. While the propagation is described by a band-like dispersion in both the weakly and the strongly interacting case, the inverse decay length across the interface follows a different dependence on the band gap in the Mott insulator and the semiconductor. As one consequence, tunnelling through a Mott insulating layer behaves quite differently from a semiconducting (or band insulating) layer. For example, we find a strong suppression of tunnelling for energies in the middle between the upper and lower Hubbard band of the Mott insulator.

==> pics/alles_inftab_num.dat <==
0.	1.0430557817226038e-6
0.05	7.870091054866755e-7
0.1	2.685346436270973e-7
0.15	7.433883393853117e-8
0.2	3.9047211381382696e-8
0.25	1.792120564262336e-8
0.3	9.662195073873752e-9
0.35	4.43557511393611e-9
0.4	1.847608881613278e-9
0.45	4.358390510690574e-10
0.5	3.8441380233971757e-13
0.55	3.76032334300323e-10
0.6	1.7210512639758165e-9
0.65	4.176374610943967e-9
0.7	9.200729917893358e-9
0.75	1.695210930943251e-8
0.8	3.6697180520407466e-8
0.85	6.852604208251824e-8
0.9	2.2595616271673969e-7
0.95	6.742860604613016e-7
1.	9.755260725158799e-7

==> pics/alles_num.dat <==
0.1	5.706339793191729e-7	3.977477647193724e-7	3.3943099858529594e-7
0.2	1.204822131434643e-7	7.54587684304422e-8	6.04433562340891e-8
0.3	6.850129355906717e-8	3.934899777582883e-8	2.9629867016039196e-8
0.4	4.362210408206859e-8	2.2557024023216213e-8	1.5535065739090735e-8
0.5	4.e-8	2.e-8	1.3333333333333334e-8
0.6	4.3620677604813576e-8	2.2558299575948607e-8	1.5537361400666623e-8
0.7	6.847152996315251e-8	3.9328074798656404e-8	2.96134192903325e-8
0.8	1.2033207573904925e-7	7.53327096423074e-8	6.033180279605347e-8
0.9	5.697897375278614e-7	3.987064612023651e-7	3.416709354939983e-7

==> pics/alles_pert.dat <==
0.01	0.00005000510152025304	0.00003725130088766452	0.000033000034010135016	0.00002449750025507601
0.011	0.00004132742589157771	0.00003076576888554604	0.000027245216550202155	0.000020204111879514376
0.012	0.00003472734441730819	0.00002583464461527534	0.000022870411347931055	0.00001694194481324249
0.013000000000000001	0.000029590931396233386	0.000021998357926802504	0.00001946750010365888	0.000014405784457371623
0.014	0.00002551534707748946	0.000018955403382588265	0.000016768755484287863	0.000012395459687687066
0.015	0.000022227375666011037	0.000016501327011775623	0.000014592644127030482	0.000010775278357540205
0.016	0.00001953641392359046	0.000014493519792286338	0.000012812555081851633	9.450625660982219e-6
0.017	0.000017306212497675218	0.000012830057314732088	0.00001133800558708438	8.353902131788959e-6
0.018000000000000002	0.0000154372837447544	0.00001143652809482966	0.000010102942878188077	7.4357724449049205e-6
0.019000000000000003	0.00001385561106797936	0.000010257580933636488	9.058237555522195e-6	6.6595507992936135e-6
0.02	0.000012505206164098293	9.251353602665555e-6	8.166736082187977e-6	5.997501041232819e-6
0.020999999999999998	0.000011343085285933255	8.38571271925319e-6	7.399921863693168e-6	5.4283401525731255e-6
0.022	0.000010335805991371777	7.635661892673654e-6	6.73561385977428e-6	4.935517793975533e-6
0.023	9.457034026744266e-6	6.981521014250715e-6	6.156350010086197e-6	4.506008001757164e-6
0.024	8.685804480575711e-6	6.407625218355281e-6	5.64823213094847e-6	4.129445956134851e-6
0.025	8.00525969756739e-6	5.9013806706114395e-6	5.200087661626123e-6	3.79750164365549e-6
0.026000000000000002	7.401720207453997e-6	5.452569574323715e-6	4.802852696613621e-6	3.5034189411934333e-6
0.027000000000000003	6.863991904804748e-6	5.052831962937998e-6	4.4491119823157476e-6	3.241672021071249e-6
0.028000000000000004	6.382843235348295e-6	4.695274695764601e-6	4.132751849236704e-6	3.0077061561809084e-6
0.028999999999999998	5.950606331562627e-6	4.374173186826735e-6	3.84869547191477e-6	2.7977400420908414e-6
0.03	5.560869616560977e-6	4.08474155949977e-6	3.5926988738127005e-6	2.6086135024385635e-6
0.031	5.2082386664328176e-6	3.822953859174125e-6	3.3611922567545606e-6	2.4376690519154334e-6
0.032	4.888148542620041e-6	3.5854037623369314e-6	3.1511555022425607e-6	2.282658982053822e-6
0.033	4.596715312340923e-6	3.3691935930896366e-6	2.960019686672541e-6	2.14167187383835e-6
0.034	4.330617676478649e-6	3.1718458538758546e-6	2.7855885796749224e-6	2.0130740312730603e-6
0.035	4.087001924719524e-6	2.991232198535942e-6	2.6259756231414144e-6	1.8954624723523603e-6
0.036000000000000004	3.863405108361863e-6	2.8255160258311023e-6	2.4795529983208492e-6	1.7876269433003414e-6
0.037	3.6576925466863533e-6	2.6731057884492744e-6	2.3449102023702484e-6	1.6885190302121953e-6
0.038	3.4680066901719634e-6	2.5326167913460093e-6	2.2208201584040246e-6	1.5972268925200552e-6
0.039	3.2927250416703206e-6	2.40283976033436e-6	2.106211333222373e-6	1.5129544789983984e-6
0.04	3.1304253472222223e-6	2.28271484375e-6	2.0001446759259257e-6	1.435004340277778e-6
0.041	2.9798566558164517e-6	2.171309999937315e-6	1.9017944479776029e-6	1.3627633440581784e-6
0.042	2.8399151438563373e-6	2.067802945028151e-6	1.8104322120854222e-6	1.2956907461999648e-6
0.043000000000000003	2.7096238284492734e-6	1.971466006254697e-6	1.725413398856505e-6	1.2333081840601209e-6
0.044000000000000004	2.5881154706964667e-6	1.8816533584426619e-6	1.6461659876913936e-6	1.1751912461888572e-6
0.045000000000000005	2.474618108326979e-6	1.7977902246425582e-6	1.5721809300810844e-6	1.1209623409581375e-6
0.046000000000000006	2.368442765487731e-6	1.7193637029554663e-6	1.5030040154447113e-6	1.070284640423202e-6
0.047	2.2689729731438998e-6	1.6459149456378807e-6	1.4382289364692075e-6	1.0228569181318616e-6
0.048	2.175655801536301e-6	1.577032467398724e-6	1.377491356019532e-6	9.784091332611475e-7
0.049	2.0879941604043898e-6	1.5123464003629503e-6	1.32046381368247e-6	9.366986403215107e-7
0.05	2.005540166204986e-6	1.4515235457063712e-6	1.2668513388734995e-6	8.975069252077563e-7
0.051000000000000004	1.927889410630703e-6	1.3942630981804696e-6	1.216387660697058e-6	8.60636785730236e-7
0.052000000000000005	1.8546759931276714e-6	1.3402929409671428e-6	1.1688319235802997e-6	8.25909888806614e-7
0.053000000000000005	1.7855682032020873e-6	1.2893664255581074e-6	1.1239658330101144e-6	7.931646479141276e-7
0.054	1.7202647571597574e-6	1.2412595654424437e-6	1.0815911682033388e-6	7.622543737251297e-7
0.055	1.6584915093813606e-6	1.1957685839359724e-6	1.0415276087875097e-6	7.330456584905841e-7
0.056	1.5999985709595533e-6	1.1527077659920622e-6	1.0036108310028981e-6	7.054169610245708e-7
0.057	1.5445577790353082e-6	1.1119075716860176e-6	9.676908359029208e-7	6.792573643367272e-7
0.058	1.4919604688859196e-6	1.0732129755754142e-6	9.336304778052456e-7	6.544654822649087e-7
0.059000000000000004	1.4420155080678144e-6	1.0364820015546524e-6	9.013041660502649e-7	6.309484950414901e-7
0.060000000000000005	1.3945475579699209e-6	1.0015844273426888e-6	8.705967171336114e-7	6.086212967154568e-7
0.061000000000000006	1.3493955332019938e-6	9.684006365283568e-7	8.414023376371443e-7	5.874057398547198e-7
0.062000000000000006	1.3064112335002383e-6	9.368205992774588e-7	8.136237212031988e-7	5.672299650546793e-7
0.063	1.2654581264200796e-6	9.067429654847078e-7	7.871712451729173e-7	5.480278045493361e-7
0.064	1.2264102621173937e-6	8.780742564171051e-7	7.619622545170087e-7	5.297382507168165e-7
0.065	1.18915130408827e-6	8.507281428132202e-7	7.379204223882037e-7	5.123049815381704e-7
0.066	1.1535736619199209e-6	8.246247990322448e-7	7.14975178069686e-7	4.956759361445689e-7
0.067	1.1195777139646452e-6	7.996903242346619e-7	6.930611943246677e-7	4.798029345046787e-7
0.068	1.0870711094366741e-6	7.758562227616763e-7	6.721179272033438e-7	4.6464133608667856e-7
0.069	1.0559681407911976e-6	7.530589368952553e-7	6.520892022632745e-7	4.501497329993131e-7
0.06999999999999999	1.026189178411566e-6	7.312394260513781e-7	6.329228419313154e-7	4.3628967369119014e-7
0.071	9.97660160634211e-7	7.103427872080222e-7	6.145703293992927e-7	4.230254137818335e-7
0.072	9.703121330059747e-7	6.903179120150174e-7	5.969865050180317e-7	4.1032369102406016e-7
0.073	9.440808314160048e-7	6.711171765906274e-7	5.801292916488347e-7	3.9815352176524997e-7
0.074	9.189063043915243e-7	6.526961604925808e-7	5.639594458595996e-7	3.8648601659363734e-7
0.075	8.947325704082462e-7	6.350133917701487e-7	5.48440332224116e-7	3.75294213132051e-7
0.076	8.715073065542544e-7	6.180301153679578e-7	5.335377183058588e-7	3.645529241816613e-7
0.077	8.491815653112995e-7	6.017100824693549e-7	5.192195881887067e-7	3.542385996274104e-7
0.078	8.277095165884077e-7	5.860193586438198e-7	5.054559726622906e-7	3.4432920069923197e-7
0.079	8.070482124669986e-7	5.709261489048058e-7	4.922187943840748e-7	3.3480408534261297e-7
0.08	7.871573724007562e-7	5.564006379962193e-7	4.794817265280403e-7	3.256439035916825e-7
0.081	7.679991868626494e-7	5.424148444115527e-7	4.6722006359452056e-7	3.1683050196045593e-7
0.082	7.495381376505059e-7	5.289424868129897e-7	4.5541060320048417e-7	3.083468359754735e-7
0.08299999999999999	7.317408332552824e-7	5.159588616615154e-7	4.4403153779692645e-7	3.001768900677484e-7
0.08399999999999999	7.145758578661409e-7	5.034407309957796e-7	4.330623553723258e-7	2.923056041254182e-7
0.08499999999999999	6.980136327365047e-7	4.913662194093377e-7	4.22483748300282e-7	2.847188060821707e-7
0.086	6.820262887680082e-7	4.797147193748459e-7	4.12277529577125e-7	2.7740314998168363e-7
0.087	6.665875492868012e-7	4.6846680415140096e-7	4.024265557729341e-7	2.703460590160007e-7
0.088	6.516726220909678e-7	4.576041475889595e-7	3.9291465608829e-7	2.6353567308695123e-7
0.089	6.3725809994043e-7	4.471094502127875e-7	3.8372656697023986e-7	2.569608004851449e-7
0.09	6.233218687431141e-7	4.369663710323051e-7	3.7484787179536876e-7	2.5061087332149605e-7
0.091	6.098430227645456e-7	4.27159464573379e-7	3.662649451763234e-7	2.444759063822124e-7
0.092	5.968017862534948e-7	4.176741226818851e-7	3.579649014913486e-7	2.385464591102754e-7
0.093	5.841794409347587e-7	4.08496520689925e-7	3.4993554727498053e-7	2.3281360044509145e-7
0.094	5.719582588724299e-7	3.996135675750166e-7	3.4216533714254556e-7	2.2726887627760334e-7
0.095	5.601214402538119e-7	3.910128597774482e-7	3.3464333295199357e-7	2.2190427930108448e-7
0.096	5.4865305568608e-7	3.826826383722296e-7	3.273591659342795e-7	2.1671222105837923e-7
0.097	5.375379926354499e-7	3.746117493201216e-7	3.2030300154834553e-7	2.1168550600479324e-7
0.09799999999999999	5.267619056724247e-7	3.667896065474087e-7	3.1346550683907006e-7	2.0681730742239272e-7
0.09899999999999999	5.16311170217134e-7	3.592061576267515e-7	3.068378200966239e-7	2.0210114503636886e-7
0.09999999999999999	5.061728395061728e-7	3.5185185185185183e-7	3.0041152263374485e-7	1.975308641975309e-7
0.10099999999999999	4.96334604527044e-7	3.4471761051705744e-7	2.941786125137285e-7	1.9310061650707091e-7
0.102	4.867847566886056e-7	3.3779479922962947e-7	2.881314800766374e-7	1.888048417706533e-7
0.103	4.77512153016062e-7	3.31075202097393e-7	2.822628851245032e-7	1.8463825117872403e-7
0.104	4.6850618367724316e-7	3.2455099764804224e-7	2.765659356383086e-7	1.8059581161884133e-7
0.105	4.5975674166340586e-7	3.1821473634864513e-7	2.7103406791039154e-7	1.7667273103388435e-7
0.106	4.512541944627252e-7	3.1205931960501104e-7	2.6566102798577295e-7	1.728644447472969e-7
0.107	4.429893575781927e-7	3.060779801306676e-7	2.6044085431482594e-7	1.6916660268314248e-7
0.108	4.349534697539402e-7	3.0026426358434735e-7	2.553678615278164e-7	1.655750574147545e-7
0.109	4.2713816978517564e-7	2.946120113831985e-7	2.504366252492061e-7	1.6208585298122134e-7
0.11	4.1953547479709247e-7	2.8911534460650167e-7	2.456419678763047e-7	1.5869521441591087e-7
0.111	4.12137759887359e-7	2.837686489115569e-7	2.4097894525295614e-7	1.553995379357548e-7
0.112	4.0493773903522945e-7	2.785665603896782e-7	2.3644283417449445e-7	1.5219538174412694e-7
0.113	3.9792844718800436e-7	2.7350395229595283e-7	2.32029120665269e-7	1.490794574039013e-7
0.114	3.9110322344258466e-7	2.6857592259164104e-7	2.2773348897465984e-7	1.4604862174069748e-7
0.11499999999999999	3.8445569524627387e-7	2.6377778224286065e-7	2.235518112417229e-7	1.430998692394474e-7
0.11599999999999999	3.7797976354683985e-7	2.591050442235563e-7	2.194801377824618e-7	1.4023032490027277e-7
0.11699999999999999	3.716695888272123e-7	2.545534131747452e-7	2.1551468795725606e-7	1.37437237522278e-7
0.118	3.6551957796509304e-7	2.501187756756722e-7	2.116518415791987e-7	1.3471797338625148e-7
0.119	3.595243718622604e-7	2.4579719108586147e-7	2.078881308270619e-7	1.3207001030946267e-7
0.12	3.5367883379247024e-7	2.4158488292011024e-7	2.0422023262932354e-7	1.2949093204775026e-7
0.121	3.4797803842064016e-7	2.3747823072128968e-7	2.0064496148817288e-7	1.269784230219392e-7
0.122	3.4241726144948103e-7	2.3347376239839946e-7	1.971592627147056e-7	1.2453026334731788e-7
0.123	3.369919698529332e-7	2.2956814699969704e-7	1.9376020604861833e-7	1.2214432414646083e-7
0.124	3.316978126587027e-7	2.2575818789290753e-7	1.904449796376425e-7	1.1981856312711238e-7
0.125	3.26530612244898e-7	2.2204081632653064e-7	1.8721088435374147e-7	1.175510204081633e-7
0.126	3.214863561182548e-7	2.1841308534810778e-7	1.8405532842472544e-7	1.1533981457796073e-7
0.127	3.1656118914373434e-7	2.1487216405702327e-7	1.809758223614529e-7	1.1318313897031219e-7
0.128	3.117514061973951e-7	2.1141533217098207e-7	1.7796997416217773e-7	1.1107925814456908e-7
0.129	3.0705344521639076e-7	2.0803997488675886e-7	1.750354847768815e-7	1.0902650455712695e-7
0.13	3.0246388062175126e-7	2.0474357801715342e-7	1.7217014381562079e-7	1.0702327541255559e-7
0.131	2.979794170912677e-7	2.0152372338732437e-7	1.6937182548600995e-7	1.0506802968338104e-7
0.132	2.9359688366134575e-7	1.9837808447481813e-7	1.6663848474597556e-7	1.0315928528829051e-7
0.133	2.8931322813811285e-7	1.9530442227866768e-7	1.639681536588526e-7	1.0129561641922251e-7
0.134	2.851255117993877e-7	1.923005814039167e-7	1.6135893793875973e-7	9.947565100844571e-8
0.135	2.8103090437033855e-7	1.8936448634883076e-7	1.5880901367499486e-7	9.769806832732297e-8
0.136	2.77026679256791e-7	1.864941379828983e-7	1.5631662422493407e-7	9.596159670900557e-8
0.137	2.7311020902119626e-7	1.8368761020450466e-7	1.5388007726560747e-7	9.426501138781305e-8
0.138	2.692789610872422e-7	1.8094304676788467e-7	1.5149774199476548e-7	9.260713244852713e-8
0.139	2.6553049365999787e-7	1.7825865826963095e-7	1.4916804647284197e-7	9.098682287926404e-8
0.14	2.6186245184931733e-7	1.756327192856591e-7	1.4688947509777303e-7	8.940298672200085e-8
0.14100000000000001	2.5827256398501337e-7	1.730635656501096e-7	1.4466056620514163e-7	8.785456731520582e-8
0.14200000000000002	2.547586381130342e-7	1.7054959186820583e-7	1.4247990978659636e-7	8.634054562337747e-8
0.14300000000000002	2.513185586625533e-7	1.680892486555877e-7	1.4034614531993247e-7	8.485993864862206e-8
0.14400000000000002	2.4795028327451095e-7	1.6568104059710857e-7	1.3825795970464107e-7	8.341179791970616e-8
0.14500000000000002	2.4465183978272976e-7	1.6332352391851533e-7	1.3621408529711054e-7	8.199520805430094e-8
0.14600000000000002	2.4142132333927284e-7	1.6101530436483766e-7	1.34213298040026e-7	8.060928539040252e-8
0.14700000000000002	2.3825689367622314e-7	1.5875503517968972e-7	1.3225441568084525e-7	7.925317668315627e-8
0.14800000000000002	2.3515677249653234e-7	1.565414151800379e-7	1.3033629607453977e-7	7.792605786354343e-8
0.14900000000000002	2.3211924098703554e-7	1.543731869213191e-7	1.2845783556608028e-7	7.662713285560265e-8
0.15000000000000002	2.291426374471357e-7	1.5224913494809688e-7	1.2661796744841725e-7	7.535563244905806e-8
0.15100000000000002	2.2622535502705184e-7	1.5016808412573237e-7	1.2481566049195923e-7	7.41108132244129e-8
0.15200000000000002	2.2336583956988264e-7	1.4812889804881217e-7	1.2304991754178869e-7	7.289195652774173e-8
0.15300000000000002	2.205625875520757e-7	1.4613047752232624e-7	1.213197741790764e-7	7.169836749257681e-8
0.15400000000000003	2.178141441172057e-7	1.4417175911182127e-7	1.196242974433598e-7	7.052937410643684e-8
0.155	2.1511910119826419e-7	1.4225171375897682e-7	1.1796258461254766e-7	6.938432631968945e-8
0.156	2.1247609572393214e-7	1.4036934545925122e-7	1.1633376203769093e-7	6.826259519457028e-8
0.157	2.0988380790457493e-7	1.38523689998442e-7	1.1473698402973101e-7	6.716357209230907e-8
0.158	2.0734095959393097e-7	1.3671381374517914e-7	1.1317143179559518e-7	6.608666789642727e-8
0.159	2.0484631272270116e-7	1.349388124965424e-7	1.1163631242115618e-7	6.503131227038369e-8
0.16	2.0239866780045351e-7	1.3319781037414967e-7	1.1013085789871504e-7	6.399695294784583e-8
0.161	1.9999686248245985e-7	1.314899587682108e-7	1.0865432419679443e-7	6.298305505396172e-8
0.162	1.9763977019826773e-7	1.2981443532718277e-7	1.0720599037015447e-7	6.198910045609781e-8
0.163	1.9532629883898733e-7	1.2817044299078956e-7	1.0578515770805697e-7	6.101458714259178e-8
0.164	1.9305538950043706e-7	1.2655720906429383e-7	1.0439114891891272e-7	6.00590286281506e-8
0.165	1.9082601527944918e-7	1.2497398433202383e-7	1.0302330734954872e-7	5.912195338459848e-8
0.166	1.8863718012078022e-7	1.2342004220826451e-7	1.0168099623742594e-7	5.8202904295748804e-8
0.167	1.8648791771220964e-7	1.2189467792372563e-7	1.0036359799423096e-7	5.730143813524163e-8
0.168	1.8437729042553903e-7	1.203972077458942e-7	9.907051351934591e-8	5.6417125066249363e-8
0.169	1.823043883013257e-7	1.1892696823166933e-7	9.780116154178386e-8	5.5549548162012964e-8
0.17	1.802683280752978e-7	1.1748331551076109e-7	9.655497798924883e-8	5.469830294622437e-8
0.171	1.782682522445082e-7	1.1606562459841652e-7	9.533141538305264e-8	5.3862996952324856e-8
0.17200000000000001	1.7630332817138265e-7	1.1467328873610917e-7	9.412994225768469e-8	5.304324930083569e-8
0.17300000000000001	1.7437274722391568e-7	1.1330571875890034e-7	9.295004260389521e-8	5.223869029388499e-8
0.17400000000000002	1.7247572395035775e-7	1.119623424882477e-7	9.179121533421101e-8	5.1448961026137654e-8
0.17500000000000002	1.7061149528681993e-7	1.1064260414909764e-7	9.065297376985686e-8	5.0673713011375334e-8
0.17600000000000002	1.6877931979630578e-7	1.0934596381015961e-7	8.953484514811089e-8	4.991260782401344e-8
0.17700000000000002	1.6697847693775257e-7	1.0807189684631475e-7	8.843637014916882e-8	4.916531675487694e-8
0.17800000000000002	1.6520826636373796e-7	1.0681989342216513e-7	8.735710244164087e-8	4.84315204805923e-8
0.17900000000000002	1.634680072455744e-7	1.0558945799577962e-7	8.629660824584803e-8	4.7710908745984835e-8
0.18000000000000002	1.6175703762457672e-7	1.0438010884173879e-7	8.525446591412612e-8	4.7003180058900837e-8
0.18100000000000002	1.6007471378835053e-7	1.0319137759262726e-7	8.423026552738615e-8	4.6308041396903966e-8
0.18200000000000002	1.584204096710032e-7	1.0202280879816227e-7	8.322360850721529e-8	4.562520792532132e-8
0.18300000000000002	1.5679351627623633e-7	1.0087395950118905e-7	8.223410724283995e-8	4.495440272614178e-8
0.18400000000000002	1.5519344112232537e-7	9.974439882980882e-8	8.126138473230329e-8	4.4295356537292263e-8
0.18500000000000003	1.536196077080444e-7	9.86337076049431e-8	8.030507423724266e-8	4.36478075018418e-8
0.186	1.5207145499863723e-7	9.754147796267109e-8	7.936481895068237e-8	4.301150092670494e-8
0.187	1.5054843693097796e-7	9.646731299070671e-8	7.844027167728296e-8	4.238618905043547e-8
0.188	1.4905002193710931e-7	9.541082637841631e-8	7.753109452551866e-8	4.17716308197233e-8
0.189	1.475756924853806e-7	9.437164207980213e-8	7.663695861127596e-8	4.116759167422365e-8
0.19	1.4612494463844743e-7	9.334939398890704e-8	7.575754377239359e-8	4.057384333936666e-8
0.191	1.4469728762742824e-7	9.234372562711989e-8	7.489253829368377e-8	3.999016362681154e-8
0.192	1.4329224344154712e-7	9.135428984188642e-8	7.404163864199952e-8	3.941633624222571e-8
0.193	1.419093464326212e-7	9.038074851635231e-8	7.320454921092933e-8	3.8852150600083414e-8
0.194	1.405481429337833e-7	8.942277228948842e-8	7.238098207472345e-8	3.829740164519355e-8
0.195	1.3920819089185696e-7	8.84800402862681e-8	7.15706567510718e-8	3.7751889680679224e-8
0.196	1.378890595128279e-7	8.755223985748619e-8	7.077329997237228e-8	3.721542020214448e-8
0.197	1.3659032891988155e-7	8.663906632882866e-8	6.998864546514436e-8	3.6687803737775786e-8
0.198	1.3531158982350018e-7	8.574022275881887e-8	6.921643373725843e-8	3.616885569413755e-8
0.199	1.340524432031363e-7	8.485541970528386e-8	6.845641187266638e-8	3.5658396207431415e-8
0.2	1.328125e-7	8.3984375e-8	6.770833333333334e-8	3.515625e-8
0.201	1.3159138082051923e-7	8.312681353119213e-8	6.69719577680831e-8	3.4662246241865045e-8
0.202	1.3038871565005182e-7	8.2282467033576e-8	6.624705082808406e-8	3.4176218417100164e-8
0.203	1.2920414357644513e-7	8.145107388564553e-8	6.553338398871234e-8	3.3698004194845937e-8
0.20400000000000001	1.2803731252305956e-7	8.063237891392242e-8	6.483073437754337e-8	3.322744530478529e-8
0.20500000000000002	1.2688787899088606e-7	7.982613320389472e-8	6.413888460823093e-8	3.276438741690337e-8
0.20600000000000002	1.257555078094064e-7	7.903209391738594e-8	6.345762262004579e-8	3.230868002536545e-8
0.20700000000000002	1.2463987189585894e-7	7.825002411610564e-8	6.278674152285453e-8	3.186017633635233e-8
0.20800000000000002	1.2354065202258676e-7	7.747969259114364e-8	6.212603944732928e-8	3.141873315970053e-8
0.20900000000000002	1.224575365921602e-7	7.672087369818048e-8	6.147531940018725e-8	3.098421080420076e-8
0.21000000000000002	1.2139022141997856e-7	7.59733471981967e-8	6.083438912426942e-8	3.055647297641484e-8
0.21100000000000002	1.2033840952406688e-7	7.523689810347159e-8	6.020306096327316e-8	3.0135386682876297e-8
0.21200000000000002	1.1930181092179852e-7	7.45113165286729e-8	5.9581151730964354e-8	2.972082213554729e-8
0.21300000000000002	1.1828014243328279e-7	7.379639754684528e-8	5.896848258469944e-8	2.9312652660407767e-8
0.21400000000000002	1.1727312749116961e-7	7.309194105011486e-8	5.836487890309661e-8	2.8910754609060114e-8
0.21500000000000002	1.1628049595663295e-7	7.239775161493436e-8	5.7770170167701474e-8	2.8515007273235746e-8
0.21600000000000003	1.1530198394130474e-7	7.17136383717004e-8	5.718418984849894e-8	2.8125292802096055e-8
0.21700000000000003	1.1433733363494027e-7	7.103941487858202e-8	5.660677529312928e-8	2.77414961222238e-8
0.21800000000000003	1.1338629313860529e-7	7.037489899940553e-8	5.603776761967227e-8	2.736350486020577e-8
0.219	1.12448616303184e-7	6.971991278544786e-8	5.547701161286913e-8	2.699120926771171e-8
0.22	1.1152406257301365e-7	6.907428236099567e-8	5.492435562365634e-8	2.6624502148977682e-8
0.221	1.1061239683446248e-7	6.843783781253475e-8	5.437965147189216e-8	2.626327879060701e-8
0.222	1.0971338926927167e-7	6.7810413081438e-8	5.3842754352160084e-8	2.590743689360431e-8
0.223	1.0882681521249121e-7	6.719184586002662e-8	5.331352274253844e-8	2.555687650756204e-8
0.224	1.0795245501484686e-7	6.658197749088478e-8	5.2791818316230733e-8	2.5211499966922692e-8
0.225	1.070900939093794e-7	6.598065286931053e-8	5.2277505855954233e-8	2.4871211829241665e-8
0.226	1.0623952188220696e-7	6.538772034879363e-8	5.1770453170989186e-8	2.4535918815380308e-8
0.227	1.0540053354726433e-7	6.480303164941224e-8	5.127053101679487e-8	2.4205529751560152e-8
0.228	1.0457292802488035e-7	6.422644176904659e-8	5.0777613017102004e-8	2.3879955513212834e-8
0.229	1.0375650882405969e-7	6.36578088973112e-8	5.029157558839502e-8	2.3559108970562694e-8
0.23	1.029510837283405e-7	6.309699433211082e-8	4.9812297866700935e-8	2.324290493588115e-8
0.231	1.0215646468510404e-7	6.254386239872943e-8	4.933966163660456e-8	2.2931260112354823e-8
0.232	1.0137246769821806e-7	6.199828037136469e-8	4.8873551262413564e-8	2.262409304451133e-8
0.233	1.0059891272389906e-7	6.146011839702394e-8	4.8413853621398897e-8	2.232132407014881e-8
0.234	9.983562356968435e-8	6.092924942170101e-8	4.796045803903989e-8	2.202287527371767e-8
0.23500000000000001	9.908242779640747e-8	6.040554911875601e-8	4.7513256226205534e-8	2.1728670441104576e-8
0.23600000000000002	9.833915662307627e-8	5.988889581942363e-8	4.707214221820608e-8	2.1438635015770993e-8
0.23700000000000002	9.76056448345553e-8	5.9379170445377745e-8	4.663701231565189e-8	2.115269605620018e-8
0.23800000000000002	9.688173069195825e-8	5.8876256443283304e-8	4.620776502705831e-8	2.087078219460835e-8
0.23900000000000002	9.616725584566094e-8	5.838003972126923e-8	4.5784301013138654e-8	2.0592823596877507e-8
0.24000000000000002	9.546206525084641e-8	5.789040858725761e-8	4.536652303272801e-8	2.0318751923668817e-8
0.24100000000000002	9.476600708549924e-8	5.740725368908821e-8	4.4954335890284525e-8	2.0048500292677183e-8
0.24200000000000002	9.407893267076785e-8	5.6930467956378397e-8	4.454764638491524e-8	1.9782003241988954e-8
0.24300000000000002	9.340069639361702e-8	5.645994654406163e-8	4.41463632608765e-8	1.951919669450626e-8
0.24400000000000002	9.273115563169583e-8	5.59955867775493e-8	4.375039715950045e-8	1.926001792340277e-8
0.24500000000000002	9.207017068034876e-8	5.5537288099462806e-8	4.335966057250083e-8	1.9004405518576856e-8
0.24600000000000002	9.141760468170045e-8	5.508495201788508e-8	4.2974067796613274e-8	1.8752299354069696e-8
0.24700000000000003	9.077332355574707e-8	5.463848205608183e-8	4.259353488952675e-8	1.850364055641658e-8
0.24800000000000003	9.013719593338952e-8	5.419778370364543e-8	4.221797962706407e-8	1.825837147390134e-8
0.24900000000000003	8.950909309134682e-8	5.376276436901572e-8	4.1847321461572027e-8	1.8016435646684638e-8
0.25	8.88888888888889e-8	5.333333333333334e-8	4.148148148148148e-8	1.777777777777778e-8
0.251	8.82764597063313e-8	5.290940170558318e-8	4.112038237200048e-8	1.7542343704835074e-8
0.252	8.767168438523613e-8	5.249088237898737e-8	4.076394837690444e-8	1.73100803727386e-8
0.253	8.707444417026503e-8	5.207768998860749e-8	4.041210526138831e-8	1.7080935806949957e-8
0.254	8.648462265263268e-8	5.1669740870118786e-8	4.006478027594749e-8	1.6854859087604888e-8
0.255	8.590210571511018e-8	5.12669530197186e-8	3.972190212125474e-8	1.6631800324327028e-8
0.256	8.532678147853077e-8	5.0869246055134635e-8	3.938340091400258e-8	1.64117106317385e-8
0.257	8.475854024975028e-8	5.047654117769768e-8	3.904920815368014e-8	1.6194542105645076e-8
0.258	8.41972744710182e-8	5.008876113544673e-8	3.871925669025624e-8	1.5980247799875262e-8
0.259	8.364287867071525e-8	4.970583018723394e-8	3.8393480692740164e-8	1.576878170375262e-8
0.26	8.309524941541574e-8	4.9327674067798805e-8	3.807181561859316e-8	1.5560098720181875e-8
0.261	8.25542852632343e-8	4.895421995378204e-8	3.7754198183964616e-8	1.535415464432978e-8
0.262	8.201988671841764e-8	4.858539643065005e-8	3.744056633472752e-8	1.515090614288246e-8
0.263	8.149195618714375e-8	4.822113346050268e-8	3.7130859218288995e-8	1.4950310733861614e-8
0.264	8.097039793449185e-8	4.786136235073714e-8	3.6825017156152234e-8	1.4752326766982421e-8
0.265	8.045511804254786e-8	4.7506015723542264e-8	3.6522981617207054e-8	1.4556913404536672e-8
0.266	7.994602436961162e-8	4.715502748619848e-8	3.6224695191727424e-8	1.436403060278535e-8
0.267	7.944302651047223e-8	4.680833280215866e-8	3.593010156605414e-8	1.4173639093845086e-8
0.268	7.894603575772074e-8	4.6465868062887245e-8	3.5639145497942746e-8	1.3985700368053745e-8
0.269	7.845496506406814e-8	4.612757086043446e-8	3.5351772792556564e-8	1.3800176656800772e-8
0.27	7.796972900564013e-8	4.579337996072426e-8	3.506793027908564e-8	1.3617030915808393e-8
0.271	7.749024374621902e-8	4.546323527753462e-8	3.478756578797316e-8	1.3436226808850227e-8
0.272	7.701642700240555e-8	4.5137077847149994e-8	3.4510628128731476e-8	1.3257728691894439e-8
0.273	7.654819800967334e-8	4.4814849803666054e-8	3.423706706833029e-8	1.3081501597658785e-8
0.274	7.608547748929011e-8	4.449649435492782e-8	3.396683331014037e-8	1.2907511220565509e-8
0.275	7.562818761608084e-8	4.4181955759082565e-8	3.369987847341647e-8	1.2735723902084299e-8
0.276	7.51762519870076e-8	4.3871179301729796e-8	3.343615507330387e-8	1.2566106616451991e-8
0.277	7.472959559054387e-8	4.3564111273651e-8	3.317561650135337e-8	1.2398626956758125e-8
0.278	7.428814477681925e-8	4.326069894910241e-8	3.291821700653014e-8	1.2233253121385574e-8
0.279	7.385182722851326e-8	4.2960890564654696e-8	3.2663911676701837e-8	1.2069953900796125e-8
0.28	7.342057193247669e-8	4.266463529856387e-8	3.2412656420592916e-8	1.1908698664651046e-8
0.281	7.299430915205998e-8	4.2371883250658466e-8	3.216440795019129e-8	1.1749457349256943e-8
0.28200000000000003	7.257297040012822e-8	4.208258542272798e-8	3.1919123763594576e-8	1.1592200445327749e-8
0.28300000000000003	7.215648841274385e-8	4.1796693699398756e-8	3.167676212828372e-8	1.1436898986053653e-8
0.28400000000000003	7.174479712349806e-8	4.151416082948325e-8	3.1437282064811655e-8	1.128352453546844e-8
0.28500000000000003	7.133783163847282e-8	4.123494040778972e-8	3.1200643330895344e-8	1.1132049177106608e-8
0.28600000000000003	7.093552821181594e-8	4.095898685737912e-8	3.096680640590018e-8	1.0982445502942305e-8
0.28700000000000003	7.053782422191194e-8	4.068625541225692e-8	3.0735732475705256e-8	1.0834686602601907e-8
0.28800000000000003	7.014465814813255e-8	4.0416702100487676e-8	3.050738341793938e-8	1.0688746052842805e-8
0.28900000000000003	6.975596954815061e-8	4.015028372772074e-8	3.028172178757744e-8	1.0544597907290866e-8
0.29000000000000004	6.937169903580178e-8	3.988695786111554e-8	3.005871080288679e-8	1.0402216686429302e-8
0.29100000000000004	6.89917882594794e-8	3.962668281365578e-8	2.9838314331714566e-8	1.0261577367832167e-8
0.29200000000000004	6.861617988104753e-8	3.936941762884152e-8	2.9620496878106188e-8	1.012265537663552e-8
0.29300000000000004	6.824481755525836e-8	3.911512206574911e-8	2.9405223569246023e-8	9.985426576239857e-9
0.29400000000000004	6.787764590966008e-8	3.8863756584448715e-8	2.9192460142711594e-8	9.849867259237351e-9
0.29500000000000004	6.751461052498215e-8	3.861528233177003e-8	2.8982172934032657e-8	9.715954138557914e-9
0.29600000000000004	6.7155657915985e-8	3.8369661127406434e-8	2.877432886454691e-8	9.583664338827878e-9
0.29700000000000004	6.680073551276155e-8	3.812685545034867e-8	2.8568895429544376e-8	9.452975387935778e-9
0.29800000000000004	6.644979164247886e-8	3.7886828425639137e-8	2.8365840686692564e-8	9.32386520879942e-9
0.299	6.610277551154763e-8	3.7649543811438286e-8	2.816513324473517e-8	9.196312111328942e-9
0.3	6.575963718820864e-8	3.7414965986394563e-8	2.7966742252456537e-8	9.070294784580502e-9
0.301	6.542032758552486e-8	3.718305993731022e-8	2.7770637387905337e-8	8.945792289095582e-9
0.302	6.508479844476857e-8	3.69537912470947e-8	2.7576788847870085e-8	8.822784049420845e-9
0.303	6.475300231919299e-8	3.672712608299839e-8	2.73851673376002e-8	8.701249846803806e-9
0.304	6.442489255817854e-8	3.6503031185119076e-8	2.7195744060765924e-8	8.581169812059617e-9
0.305	6.410042329174369e-8	3.628147385517407e-8	2.7008490709650877e-8	8.462524418604473e-9
0.306	6.377954941541128e-8	3.606242194553125e-8	2.682337945557124e-8	8.345294475651233e-9
0.307	6.346222657542048e-8	3.584584384849172e-8	2.664038293951546e-8	8.229461121562956e-9
0.308	6.314841115427612e-8	3.563170848581819e-8	2.6459474262998877e-8	8.115005817360263e-9
0.309	6.283806025662618e-8	3.541998529850236e-8	2.6280626979127747e-8	8.001910340378528e-9
0.31	6.25311316954592e-8	3.521064423676504e-8	2.6103815083866983e-8	7.890156778070875e-9
0.311	6.222758397861344e-8	3.500365575028343e-8	2.5929013007506754e-8	7.779727521953413e-9
0.312	6.19273762955899e-8	3.4798990778639354e-8	2.57561956063225e-8	7.670605261688802e-9
0.313	6.163046850466095e-8	3.459662074198284e-8	2.558533815442347e-8	7.562772979304727e-9
0.314	6.133682112026808e-8	3.439651753190594e-8	2.5416416335785232e-8	7.45621394354381e-9
0.315	6.104639530070014e-8	3.4198653502520824e-8	2.5249406236461043e-8	7.350911704341498e-9
0.316	6.075915283604643e-8	3.400300146173761e-8	2.508428433696801e-8	7.246850087428794e-9
0.317	6.047505613641633e-8	3.380953466273643e-8	2.4921027504843132e-8	7.144013189056531e-9
0.318	6.019406822042e-8	3.361822679562909e-8	2.475961298736546e-8	7.042385370838189e-9
0.319	5.991615270390275e-8	3.3429051979305494e-8	2.4600018404439744e-8	6.941951254708246e-9
0.32	5.964127378892734e-8	3.324198475346021e-8	2.444222174163783e-8	6.842695717993079e-9
0.321	5.936939625299772e-8	3.3057000070794725e-8	2.4286201343393722e-8	6.744603888591731e-9
0.322	5.910048543851841e-8	3.287407328939101e-8	2.413193590634855e-8	6.647661140263617e-9
0.323	5.8834507242483644e-8	3.269318016525216e-8	2.397940447284167e-8	6.551853088020683e-9
0.324	5.857142810639067e-8	3.251429684500595e-8	2.3828586424544376e-8	6.457165583621223e-9
0.325	5.8311215006371704e-8	3.233739985876738e-8	2.3679461476232606e-8	6.3635847111630595e-9
0.326	5.8053835443539157e-8	3.2162466113156266e-8	2.3532009669695305e-8	6.271096782773377e-9
0.327	5.779925743453902e-8	3.198947288446605e-8	2.3386211367775055e-8	6.179688334393075e-9
0.328	5.754744950230738e-8	3.181839781198024e-8	2.3242047248537856e-8	6.0893461216531e-9
0.329	5.7298380667024936e-8	3.1649218891432824e-8	2.3099498299568786e-8	6.00005711584071e-9
0.33	5.705202043726518e-8	3.148191446860922e-8	2.2958545812390565e-8	5.911808499953256e-9
0.331	5.680833880133096e-8	3.1316463233084256e-8	2.281917137700202e-8	5.8245876648375515e-9
0.332	5.656730621877562e-8	3.115284421209412e-8	2.268135687653362e-8	5.738382205412624e-9
0.333	5.632889361210378e-8	3.099103676453884e-8	2.2545084482017193e-8	5.653179916973908e-9
0.334	5.6093072358647694e-8	3.0831020575112256e-8	2.2410336647267113e-8	5.568968791576818e-9
0.335	5.5859814282615017e-8	3.067277564855648e-8	2.2277096103870306e-8	5.48573701449795e-9
0.336	5.562909164730391e-8	3.051628230403788e-8	2.2145345856282542e-8	5.403472960771861e-9
0.337	5.540087714748151e-8	3.036152116964166e-8	2.201506917702838e-8	5.322165191801815e-9
0.338	5.517514390192203e-8	3.020847317698229e-8	2.1886249602002378e-8	5.241802452042546e-9
0.339	5.495186544610051e-8	3.0057119555927004e-8	2.175887092586917e-8	5.1623736657535e-9
0.34	5.4731015725039e-8	2.990744182942987e-8	2.1632917197560167e-8	5.083867933820745e-9
0.341	5.4512569086301134e-8	2.97594218084736e-8	2.1508372715864415e-8	5.006274530646064e-9
0.342	5.429650027313205e-8	2.9613041587116766e-8	2.1385222025111675e-8	4.9295829011014815e-9
0.343	5.408278441774014e-8	2.946828353764403e-8	2.126344991094532e-8	4.853782657547914e-9
0.34400000000000003	5.3871397034717224e-8	2.9325130305816704e-8	2.11430413961832e-8	4.778863576916182e-9
0.34500000000000003	5.366231401459431e-8	2.9183564806221754e-8	2.1023981736764234e-8	4.7048155978492036e-9
0.34600000000000003	5.3455511617529475e-8	2.9043570217716585e-8	2.0906256417778955e-8	4.631628817903697e-9
0.34700000000000003	5.325096646712518e-8	2.8905129978967704e-8	2.0789851149581878e-8	4.5592934908102275e-9
0.34800000000000003	5.304865554437161e-8	2.8768227784080836e-8	2.0674751863983914e-8	4.487800023790061e-9
0.34900000000000003	5.284855618171386e-8	2.8632847578320787e-8	2.0560944710523096e-8	4.417138974927722e-9
0.35000000000000003	5.2650646057239455e-8	2.8498973553918603e-8	2.0448416052811656e-8	4.34730105059775e-9
0.35100000000000003	5.245490318898402e-8	2.836659014596433e-8	2.033715246495777e-8	4.27827710294464e-9
0.35200000000000004	5.226130592935213e-8	2.8235682028383346e-8	2.0227140728060415e-8	4.210058127414559e-9
0.35300000000000004	5.206983295965091e-8	2.8106234109994367e-8	2.0118367826775525e-8	4.142635260337827e-9
0.35400000000000004	5.188046328473392e-8	2.7978231530647393e-8	2.001082094595189e-8	4.075999776560865e-9
0.35500000000000004	5.169317622775257e-8	2.7851659657439605e-8	1.990448746733529e-8	4.010143087126643e-9
0.35600000000000004	5.150795142501318e-8	2.7726504081007774e-8	1.9799354966339306e-8	3.945056737002365e-9
0.35700000000000004	5.1324768820936805e-8	2.760275061189517e-8	1.9695411208881293e-8	3.8807324028535366e-9
0.35800000000000004	5.114360866311998e-8	2.748038527699156e-8	1.959264414828209e-8	3.817161890863144e-9
0.35900000000000004	5.096445149749393e-8	2.7359394316044543e-8	1.949104192222808e-8	3.75433713459516e-9
0.36000000000000004	5.078727816358024e-8	2.7239764178240735e-8	1.939059284979423e-8	3.6922501929012295e-9
0.36100000000000004	5.0612069789840696e-8	2.712148151885519e-8	1.929128542852669e-8	3.630893247869685e-9
0.362	5.04388077891195e-8	2.7004533195967686e-8	1.919310833158374e-8	3.570258602815866e-9
0.363	5.026747385417557e-8	2.6888906267244242e-8	1.90960504049338e-8	3.510338680312914e-9
0.364	5.009804995330328e-8	2.6774587986782697e-8	1.9000100664609172e-8	3.4511260202621177e-9
0.365	4.9930518326039456e-8	2.6661565802020694e-8	1.890524829401444e-8	3.3926132780019354e-9
0.366	4.9764861478955e-8	2.6549827350704933e-8	1.8811482641288244e-8	3.334793222454865e-9
0.367	4.960106218152911e-8	2.6439360457920224e-8	1.8718793216717258e-8	3.277658734311342e-9
0.368	4.943910346210453e-8	2.6330153133177184e-8	1.8627169690201405e-8	3.22120280424984e-9
0.369	4.9278968603922207e-8	2.6222193567557335e-8	1.853660188876904e-8	3.16541853119246e-9
0.37	4.9120641141233164e-8	2.6115470130914147e-8	1.8447079794141138e-8	3.1102991205951313e-9
0.371	4.896410485548654e-8	2.6009971369129163e-8	1.835859354034337e-8	3.055837882771786e-9
0.372	4.880934377159189e-8	2.590568600142181e-8	1.827113341136512e-8	3.002028231251731e-9
0.373	4.865634215425428e-8	2.580260291771191e-8	1.8184689838864447e-8	2.948863681169535e-9
0.374	4.850508450438057e-8	2.570071117603363e-8	1.809925339991798e-8	2.896337847686688e-9
0.375	4.835555555555556e-8	2.5600000000000004e-8	1.8014814814814815e-8	2.8444444444444444e-9
0.376	4.820774027058632e-8	2.5500458776316718e-8	1.7931364944893523e-8	2.793177282047114e-9
0.377	4.806162383811359e-8	2.5402077052344402e-8	1.7848894790421347e-8	2.742530266575216e-9
0.378	4.791719166928854e-8	2.530484453370818e-8	1.776739548851473e-8	2.6924973981278247e-9
0.379	4.7774429394513876e-8	2.520875108195371e-8	1.7686858311100325e-8	2.643072769393546e-9
0.38	4.7633322860247744e-8	2.511378671224862e-8	1.760727466291558e-8	2.5942505642494988e-9
0.381	4.7493858125869085e-8	2.5019941591128395e-8	1.7528636079548164e-8	2.5460250563877027e-9
0.382	4.735602146060374e-8	2.492720603428606e-8	1.7450934225513497e-8	2.4983906079683784e-9
0.383	4.721979934050913e-8	2.4835570504404322e-8	1.7374160892369385e-8	2.4513416682995124e-9
0.384	4.7085178445517326e-8	2.4745025609029767e-8	1.729830799686725e-8	2.404872772542212e-9
0.385	4.695214565653467e-8	2.4655562098488003e-8	1.7223367579139113e-8	2.358978540441337e-9
0.386	4.6820688052597006e-8	2.4567170863838904e-8	1.7149331800919537e-8	2.3136536750808016e-9
0.387	4.66907929080796e-8	2.4479842934871383e-8	1.707619294380198e-8	2.2688929616631653e-9
0.388	4.656244768996028e-8	2.4393569478136604e-8	1.700394340752871e-8	2.2246912663129286e-9
0.389	4.64356400551352e-8	2.430834179501916e-8	1.6932575708313816e-8	2.1810435349031184e-9
0.39	4.6310357847785755e-8	2.42241513198452e-8	1.6862082477198347e-8	2.1379447919046456e-9
0.391	4.6186589096796013e-8	2.4140989618027026e-8	1.679245645843736e-8	2.095390139258036e-9
0.392	4.606432201321934e-8	2.4058848384243184e-8	1.6723690507917793e-8	2.0533747552670227e-9
0.393	4.594354498779358e-8	2.3977719440653612e-8	1.6655777591606958e-8	2.011893893513643e-9
0.394	4.5824246588503675e-8	2.389759473514901e-8	1.6588710784030783e-8	1.9709428817943444e-9
0.395	4.5706415558190685e-8	2.3818466339633704e-8	1.6522483266781377e-8	1.9305171210767237e-9
0.396	4.559004081220677e-8	2.3740326448341647e-8	1.6457088327053273e-8	1.8906120844765217e-9
0.397	4.547511143611459e-8	2.3663167376184486e-8	1.6392519356207783e-8	1.8512233162543875e-9
0.398	4.536161668343093e-8	2.3586981557131542e-8	1.632876984836508e-8	1.8123464308321498e-9
0.399	4.5249545973413336e-8	2.351176154262073e-8	1.6265833399023197e-8	1.7739771118281226e-9
0.4	4.513888888888889e-8	2.34375e-8	1.6203703703703705e-8	1.7361111111111105e-9
0.401	4.5029635174124735e-8	2.336418971099876e-8	1.614237455662343e-8	1.6987442478727812e-9
0.402	4.4921774732739136e-8	2.3291823570228573e-8	1.608183984939172e-8	1.6618724077180103e-9
0.403	4.4815297625652515e-8	2.3220394583712703e-8	1.6022093569732766e-8	1.625491541772893e-9
0.404	4.4710194069077764e-8	2.3149895867443912e-8	1.5963129800232623e-8	1.5895976658100598e-9
0.405	4.4606454432548996e-8	2.308032064597e-8	1.5904942717110333e-8	1.5541868593910036e-9
0.406	4.450406923698814e-8	2.30116622510066e-8	1.5847526589012754e-8	1.519255265025062e-9
0.40700000000000003	4.440302915280858e-8	2.294391412007668e-8	1.5790875775832716e-8	1.484799087344784e-9
0.40800000000000003	4.4303324998055197e-8	2.2877069795176266e-8	1.5734984727549953e-8	1.4508145922973375e-9
0.40900000000000003	4.420494773658028e-8	2.2811122921465985e-8	1.567984798309455e-8	1.417298106351691e-9
0.41000000000000003	4.4107888476254457e-8	2.2746067245987866e-8	1.5625460169232333e-8	1.3842460157212746e-9
0.41100000000000003	4.401213846721213e-8	2.2681896616406976e-8	1.5571815999471924e-8	1.3516547656018202e-9
0.41200000000000003	4.3917689100130875e-8	2.2618604979777504e-8	1.5518910272993047e-8	1.319520859424131e-9
0.41300000000000003	4.382453190454398e-8	2.2556186381332734e-8	1.546673787359565e-8	1.2878408581214866e-9
0.41400000000000003	4.37326585471858e-8	2.2494634963298615e-8	1.5415293768669555e-8	1.2566113794114345e-9
0.41500000000000004	4.364206083036921e-8	2.2433944963730463e-8	1.5364573008184216e-8	1.225829097091718e-9
0.41600000000000004	4.355273069039453e-8	2.2374110715372294e-8	1.531457072369821e-8	1.1954907403500545e-9
0.41700000000000004	4.346466019598958e-8	2.2315126644538573e-8	1.5265282127388238e-8	1.1655930930875666e-9
0.41800000000000004	4.337784154678019e-8	2.2256987270017892e-8	1.5216702511097124e-8	1.1361329932555963e-9
0.41900000000000004	4.32922670717906e-8	2.219968720199813e-8	1.5168827245400645e-8	1.1071073322056666e-9
0.42000000000000004	4.320792922797339e-8	2.2143221141012886e-8	1.5121651778692717e-8	1.0785130540523774e-9
0.42100000000000004	4.312482059876839e-8	2.20875838769087e-8	1.5075171636288803e-8	1.0503471550490099e-9
0.42200000000000004	4.304293389268993e-8	2.203277028783277e-8	1.5029382419547047e-8	1.0226066829756064e-9
0.42300000000000004	4.296226194194224e-8	2.1978775339240784e-8	1.4984279805006967e-8	9.952887365393348e-10
0.42400000000000004	4.2882797701062276e-8	2.192559408292459e-8	1.4939859543545365e-8	9.683904647869054e-10
0.42500000000000004	4.280453424558971e-8	2.187322165605929e-8	1.4896117459549147e-8	9.41909066528867e-10
0.42600000000000005	4.2727464770763426e-8	2.182165328026949e-8	1.485304945010485e-8	9.158417897755566e-10
0.427	4.265158259024444e-8	2.177088426071448e-8	1.4810651484204496e-8	8.9018593118452e-10
0.428	4.257688113486434e-8	2.1720909985191777e-8	1.4768919601967592e-8	8.649388355192205e-10
0.429	4.250335395139935e-8	2.1671725923259095e-8	1.472784991387901e-8	8.400978951188407e-10
0.43	4.24309947013692e-8	2.1623327625374102e-8	1.4687438600042403e-8	8.156605493790084e-10
0.431	4.235979715986065e-8	2.1575710722051953e-8	1.4647681909449054e-8	7.916242842432565e-10
0.432	4.2289755214375186e-8	2.1528870923040124e-8	1.4608576159261771e-8	7.679866317050665e-10
0.433	4.2220862863700564e-8	2.1482804016510424e-8	1.4570117734113713e-8	7.447451693202917e-10
0.434	4.215311421680578e-8	2.143750586826782e-8	1.4532303085421831e-8	7.218975197298519e-10
0.435	4.208650349175918e-8	2.1392972420975827e-8	1.449512873071471e-8	6.994413501924763e-10
0.436	4.202102501466929e-8	2.1349199693398345e-8	1.4458591252974697e-8	6.773743721274068e-10
0.437	4.1956673218648084e-8	2.1306183779657453e-8	1.4422687299993913e-8	6.556943406668299e-10
0.438	4.189344264279629e-8	2.1263920848507134e-8	1.4387413583744079e-8	6.343990542179809e-10
0.439	4.183132793121061e-8	2.122240714262265e-8	1.4352766879759994e-8	6.134863540346861e-10
0.44	4.1770323832012145e-8	2.1181638977905216e-8	1.4318744026536235e-8	5.929541237982803e-10
0.441	4.171042519639616e-8	2.1141612742801924e-8	1.428534192493718e-8	5.728002892076917e-10
0.442	4.165162697770255e-8	2.110232489764059e-8	1.4252557537619934e-8	5.530228175786277e-10
0.443	4.159392423050702e-8	2.1063771973979342e-8	1.4220387888470115e-8	5.336197174516671e-10
0.444	4.153731210973227e-8	2.1025950573970727e-8	1.4188830062050208e-8	5.145890382091861e-10
0.445	4.148178586977948e-8	2.0988857369740216e-8	1.415788120306046e-8	4.959288697009502e-10
0.446	4.142734086367919e-8	2.0952489102778735e-8	1.412753851581192e-8	4.77637341878286e-10
0.447	4.137397254226189e-8	2.0916842583349285e-8	1.4097799263711754e-8	4.5971262443668345e-10
0.448	4.1321676453347565e-8	2.0881914689907158e-8	1.4068660768760352e-8	4.4215292646674334e-10
0.449	4.1270448240954426e-8	2.0847702368533874e-8	1.404012041106036e-8	4.2495649611332653e-10
0.45	4.122028364452607e-8	2.0814202632384454e-8	1.4012175628337245e-8	4.0812162024283227e-10
0.451	4.1171178498177355e-8	2.0781412561147907e-8	1.3984823915471425e-8	3.9164662411846105e-10
0.452	4.112312872995827e-8	2.074932930052083e-8	1.395806282404168e-8	3.7552987108339105e-10
0.453	4.107613036113596e-8	2.0717950061693854e-8	1.3931889961879817e-8	3.597697622517398e-10
0.454	4.103017950549448e-8	2.0687272120850862e-8	1.3906302992636325e-8	3.4436473620724683e-10
0.455	4.098527236865206e-8	2.0657292818680794e-8	1.3881299635357041e-8	3.2931326870953296e-10
0.456	4.094140524739578e-8	2.0628009559901845e-8	1.3856877664070529e-8	3.1461387240790584e-10
0.457	4.089857452903349e-8	2.0599419812798022e-8	1.3833034907386197e-8	3.002650965625543e-10
0.458	4.085677669076241e-8	2.0571521108767756e-8	1.380976924810287e-8	2.862655267731083e-10
0.459	4.0816008299054864e-8	2.0544311041884646e-8	1.3787078622827903e-8	2.726137847144242e-10
0.46	4.077626600906024e-8	2.05177872684699e-8	1.3764961021606451e-8	2.5930852787955665e-10
0.461	4.073754656402369e-8	2.049194750667674e-8	1.3743414487561094e-8	2.463484493297971e-10
0.462	4.069984679472067e-8	2.046678953608621e-8	1.3722437116541388e-8	2.337322774517454e-10
0.463	4.066316361890803e-8	2.044231119731466e-8	1.3702027056783535e-8	2.2145877572128979e-10
0.464	4.062749404079042e-8	2.0418510391632448e-8	1.368218250857979e-8	2.0952674247446984e-10
0.465	4.0592835150502967e-8	2.039538508059404e-8	1.3662901723957726e-8	1.9793501068510724e-10
0.466	4.055918412360914e-8	2.0372933285679155e-8	1.364418300636916e-8	1.866824477491762e-10
0.467	4.0526538220614265e-8	2.035115308794504e-8	1.362602471038863e-8	1.7576795527581378e-10
0.468	4.049489478649424e-8	2.033004262768958e-8	1.3608425241421362e-8	1.6519046888492755e-10
0.46900000000000003	4.046425125023939e-8	2.0309600104125356e-8	1.3591383055420678e-8	1.549489580113242e-10
0.47000000000000003	4.0434605124413365e-8	2.0289823775064338e-8	1.357489665861466e-8	1.4504242571531306e-10
0.47100000000000003	4.040595400472694e-8	2.0270711956613322e-8	1.355896460724212e-8	1.3546990849970803e-10
0.47200000000000003	4.0378295569626425e-8	2.0252263022879812e-8	1.3543585507297601e-8	1.262304761331944e-10
0.47300000000000003	4.035162757989697e-8	2.023447540568848e-8	1.3528758014285645e-8	1.1732323147998347e-10
0.47400000000000003	4.032594787828001e-8	2.021734759430787e-8	1.351448083298382e-8	1.0874731033572154e-10
0.47500000000000003	4.030125438910561e-8	2.0200878135187597e-8	1.3500752717214927e-8	1.005018812695898e-10
0.47600000000000003	4.0277545117938514e-8	2.0185065631705535e-8	1.3487572469627878e-8	9.258614547256144e-11
0.47700000000000004	4.025481815123899e-8	2.0169908743925372e-8	1.3474938941487495e-8	8.499933661175065e-11
0.47800000000000004	4.0233071656037235e-8	2.0155406188364035e-8	1.3462851032472962e-8	7.774072069083047e-11
0.47900000000000004	4.0212303879622186e-8	2.014155673776932e-8	1.3451307690485034e-8	7.080959591645622e-11
0.48000000000000004	4.019251314924391e-8	2.0128359220907296e-8	1.3440307911461753e-8	6.420529257067707e-11
0.48100000000000004	4.0173697871830167e-8	2.011581252235972e-8	1.3429850739202902e-8	5.792717288927009e-11
0.48200000000000004	4.015585653371627e-8	2.0103915582331126e-8	1.3419935265202745e-8	5.1974630945990244e-11
0.48300000000000004	4.013898770038904e-8	2.0092667396465854e-8	1.3410560628491458e-8	4.634709254266986e-11
0.48400000000000004	4.012309001624403e-8	2.0082067015674595e-8	1.3401726015484785e-8	4.1044015105166185e-11
0.48500000000000004	4.010816220435647e-8	2.0072113545970782e-8	1.3393430659842215e-8	3.6064887585093714e-11
0.48600000000000004	4.009420306626542e-8	2.0062806148316386e-8	1.3385673842333372e-8	3.1409230367343995e-11
0.48700000000000004	4.0081211481771665e-8	2.00541440384775e-8	1.3378454890712777e-8	2.7076595183333436e-11
0.48800000000000004	4.006918640874849e-8	2.0046126486889236e-8	1.3371773179602817e-8	2.3066565029981806e-11
0.48900000000000005	4.0058126882966144e-8	2.0038752818530257e-8	1.3365628130384964e-8	1.9378754094373685e-11
0.49	4.0048032017929225e-8	2.003202241280666e-8	1.3360019211099137e-8	1.6012807684098112e-11
0.491	4.00389010047274e-8	2.0025934703445314e-8	1.3354945936351286e-8	1.296840216323075e-11
0.492	4.0030733111899174e-8	2.0020489178396564e-8	1.3350407867229026e-8	1.0245244893953342e-11
0.493	4.002352768530881e-8	2.0015685379746292e-8	1.3346404611225459e-8	7.843074183780515e-12
0.494	4.001728414803623e-8	2.0011522903637308e-8	1.3342935822171003e-8	5.7616592383869394e-12
0.495	4.0012002000280045e-8	2.0008001400200032e-8	1.3340001200173358e-8	4.00080012001603e-12
0.496	4.0007680819273415e-8	2.0005120573492436e-8	1.3337600491565445e-8	2.560327711459921e-12
0.497	4.000432025921306e-8	2.0002880181449332e-8	1.3335733488861418e-8	1.440103685598975e-12
0.498	4.000192005120115e-8	2.000128003584082e-8	1.3334400030720711e-8	6.400204804915315e-13
0.499	4.000048000320002e-8	2.000032000224001e-8	1.3333600001920009e-8	1.6000128000768446e-13
0.5	4.e-8	2.e-8	1.3333333333333334e-8	0.
0.501	4.000048000320002e-8	2.000032000224001e-8	1.3333600001920009e-8	1.6000128000768446e-13
0.502	4.000192005120115e-8	2.000128003584082e-8	1.3334400030720711e-8	6.400204804915315e-13
0.503	4.000432025921306e-8	2.0002880181449332e-8	1.3335733488861421e-8	1.440103685598975e-12
0.504	4.0007680819273415e-8	2.0005120573492436e-8	1.3337600491565445e-8	2.560327711459921e-12
0.505	4.0012002000280045e-8	2.0008001400200032e-8	1.3340001200173358e-8	4.00080012001603e-12
0.506	4.001728414803623e-8	2.0011522903637308e-8	1.3342935822171003e-8	5.7616592383869394e-12
0.507	4.002352768530881e-8	2.0015685379746292e-8	1.3346404611225459e-8	7.843074183780515e-12
0.508	4.0030733111899174e-8	2.0020489178396564e-8	1.3350407867229026e-8	1.0245244893953342e-11
0.509	4.00389010047274e-8	2.0025934703445314e-8	1.3354945936351286e-8	1.296840216323075e-11
0.51	4.0048032017929225e-8	2.003202241280666e-8	1.3360019211099137e-8	1.6012807684098112e-11
0.511	4.0058126882966144e-8	2.003875281853026e-8	1.3365628130384964e-8	1.9378754094373925e-11
0.512	4.006918640874849e-8	2.0046126486889236e-8	1.3371773179602817e-8	2.3066565029981806e-11
0.513	4.008121148177166e-8	2.0054144038477496e-8	1.3378454890712777e-8	2.707659518333386e-11
0.514	4.009420306626542e-8	2.0062806148316386e-8	1.3385673842333372e-8	3.1409230367343995e-11
0.515	4.010816220435646e-8	2.007211354597078e-8	1.3393430659842217e-8	3.606488758509437e-11
0.516	4.012309001624403e-8	2.0082067015674602e-8	1.3401726015484788e-8	4.104401510516635e-11
0.517	4.013898770038904e-8	2.0092667396465854e-8	1.3410560628491458e-8	4.6347092542670595e-11
0.518	4.015585653371627e-8	2.010391558233113e-8	1.341993526520275e-8	5.197463094599044e-11
0.519	4.0173697871830167e-8	2.011581252235972e-8	1.3429850739202902e-8	5.7927172889270705e-11
0.52	4.0192513149243925e-8	2.01283592209073e-8	1.3440307911461756e-8	6.42052925706773e-11
0.521	4.0212303879622186e-8	2.014155673776932e-8	1.345130769048503e-8	7.080959591645713e-11
0.522	4.0233071656037235e-8	2.0155406188364035e-8	1.3462851032472965e-8	7.774072069083047e-11
0.523	4.0254818151238984e-8	2.0169908743925365e-8	1.3474938941487495e-8	8.49993366117514e-11
0.524	4.0277545117938514e-8	2.018506563170554e-8	1.348757246962788e-8	9.25861454725617e-11
0.525	4.0301254389105594e-8	2.0200878135187594e-8	1.3500752717214926e-8	1.0050188126959007e-10
0.526	4.032594787828001e-8	2.021734759430787e-8	1.351448083298382e-8	1.0874731033572154e-10
0.527	4.035162757989696e-8	2.0234475405688472e-8	1.3528758014285641e-8	1.1732323147998406e-10
0.528	4.037829556962643e-8	2.0252263022879815e-8	1.3543585507297608e-8	1.2623047613319503e-10
0.529	4.040595400472693e-8	2.027071195661332e-8	1.3558964607242116e-8	1.3546990849970865e-10
0.53	4.0434605124413365e-8	2.0289823775064338e-8	1.357489665861466e-8	1.4504242571531306e-10
0.531	4.046425125023938e-8	2.0309600104125353e-8	1.3591383055420675e-8	1.5494895801132488e-10
0.532	4.049489478649424e-8	2.033004262768958e-8	1.3608425241421362e-8	1.6519046888492755e-10
0.533	4.0526538220614265e-8	2.035115308794504e-8	1.362602471038863e-8	1.757679552758145e-10
0.534	4.055918412360915e-8	2.037293328567916e-8	1.3644183006369167e-8	1.8668244774917693e-10
0.535	4.059283515050298e-8	2.0395385080594045e-8	1.3662901723957731e-8	1.97935010685108e-10
0.536	4.062749404079043e-8	2.0418510391632448e-8	1.368218250857979e-8	2.0952674247447022e-10
0.537	4.066316361890803e-8	2.044231119731466e-8	1.3702027056783535e-8	2.2145877572129141e-10
0.538	4.069984679472067e-8	2.046678953608621e-8	1.372243711654139e-8	2.337322774517454e-10
0.539	4.0737546564023673e-8	2.0491947506676734e-8	1.374341448756109e-8	2.463484493297979e-10
0.54	4.077626600906025e-8	2.0517787268469902e-8	1.3764961021606451e-8	2.593085278795571e-10
0.541	4.081600829905486e-8	2.054431104188464e-8	1.37870786228279e-8	2.726137847144251e-10
0.542	4.0856776690762424e-8	2.0571521108767765e-8	1.380976924810288e-8	2.8626552677310916e-10
0.543	4.0898574529033496e-8	2.0599419812798025e-8	1.3833034907386203e-8	3.002650965625557e-10
0.544	4.0941405247395794e-8	2.062800955990185e-8	1.3856877664070535e-8	3.1461387240790677e-10
0.545	4.098527236865206e-8	2.06572928186808e-8	1.3881299635357041e-8	3.293132687095349e-10
0.546	4.103017950549449e-8	2.068727212085087e-8	1.3906302992636327e-8	3.4436473620724786e-10
0.547	4.107613036113597e-8	2.0717950061693854e-8	1.3931889961879818e-8	3.5976976225174187e-10
0.548	4.112312872995828e-8	2.0749329300520836e-8	1.3958062824041687e-8	3.755298710833921e-10
0.549	4.117117849817736e-8	2.0781412561147914e-8	1.3984823915471428e-8	3.9164662411846266e-10
0.55	4.122028364452607e-8	2.0814202632384454e-8	1.4012175628337245e-8	4.0812162024283227e-10
0.551	4.1270448240954426e-8	2.0847702368533878e-8	1.4040120411060362e-8	4.2495649611332823e-10
0.552	4.1321676453347565e-8	2.0881914689907158e-8	1.4068660768760352e-8	4.4215292646674334e-10
0.553	4.137397254226188e-8	2.0916842583349285e-8	1.409779926371175e-8	4.597126244366841e-10
0.554	4.142734086367919e-8	2.095248910277874e-8	1.412753851581192e-8	4.776373418782866e-10
0.555	4.1481785869779476e-8	2.0988857369740212e-8	1.4157881203060458e-8	4.959288697009515e-10
0.556	4.153731210973227e-8	2.1025950573970727e-8	1.4188830062050208e-8	5.145890382091861e-10
0.557	4.1593924230507004e-8	2.1063771973979336e-8	1.4220387888470112e-8	5.336197174516684e-10
0.558	4.1651626977702564e-8	2.1102324897640595e-8	1.425255753761994e-8	5.530228175786289e-10
0.559	4.171042519639616e-8	2.1141612742801924e-8	1.4285341924937181e-8	5.728002892076944e-10
0.56	4.1770323832012145e-8	2.1181638977905216e-8	1.4318744026536235e-8	5.929541237982803e-10
0.561	4.183132793121061e-8	2.122240714262265e-8	1.4352766879759994e-8	6.134863540346881e-10
0.562	4.189344264279629e-8	2.1263920848507134e-8	1.4387413583744082e-8	6.343990542179809e-10
0.5630000000000001	4.195667321864807e-8	2.1306183779657453e-8	1.442268729999391e-8	6.556943406668313e-10
0.5640000000000001	4.2021025014669295e-8	2.134919969339835e-8	1.4458591252974704e-8	6.773743721274083e-10
0.5650000000000001	4.208650349175919e-8	2.1392972420975834e-8	1.4495128730714716e-8	6.994413501924783e-10
0.5660000000000001	4.215311421680578e-8	2.143750586826782e-8	1.4532303085421831e-8	7.218975197298519e-10
0.5670000000000001	4.222086286370058e-8	2.1482804016510434e-8	1.457011773411372e-8	7.447451693202932e-10
0.5680000000000001	4.22897552143752e-8	2.152887092304013e-8	1.4608576159261776e-8	7.679866317050679e-10
0.5690000000000001	4.2359797159860655e-8	2.1575710722051956e-8	1.4647681909449057e-8	7.916242842432595e-10
0.5700000000000001	4.24309947013692e-8	2.1623327625374102e-8	1.4687438600042403e-8	8.156605493790084e-10
0.5710000000000001	4.250335395139935e-8	2.1671725923259095e-8	1.4727849913879013e-8	8.400978951188422e-10
0.5720000000000001	4.257688113486435e-8	2.1720909985191787e-8	1.4768919601967595e-8	8.649388355192222e-10
0.5730000000000001	4.265158259024444e-8	2.1770884260714484e-8	1.4810651484204497e-8	8.901859311845232e-10
0.5740000000000001	4.272746477076345e-8	2.1821653280269504e-8	1.4853049450104854e-8	9.158417897755607e-10
0.5750000000000001	4.280453424558972e-8	2.1873221656059292e-8	1.4896117459549153e-8	9.419090665288713e-10
0.5760000000000001	4.2882797701062296e-8	2.1925594082924605e-8	1.493985954354537e-8	9.683904647869095e-10
0.5770000000000001	4.2962261941942246e-8	2.197877533924079e-8	1.4984279805006974e-8	9.952887365393372e-10
0.5780000000000001	4.304293389268994e-8	2.2032770287832776e-8	1.502938241954705e-8	1.02260668297561e-9
0.5790000000000001	4.31248205987684e-8	2.2087583876908704e-8	1.5075171636288807e-8	1.0503471550490126e-9
0.5800000000000001	4.3207929227973405e-8	2.214322114101289e-8	1.512165177869272e-8	1.0785130540523801e-9
0.5810000000000001	4.32922670717906e-8	2.2199687201998134e-8	1.5168827245400648e-8	1.1071073322056684e-9
0.5820000000000001	4.33778415467802e-8	2.2256987270017902e-8	1.5216702511097133e-8	1.1361329932556e-9
0.5830000000000001	4.3464660195989603e-8	2.2315126644538586e-8	1.5265282127388245e-8	1.1655930930875714e-9
0.5840000000000001	4.355273069039453e-8	2.2374110715372294e-8	1.531457072369821e-8	1.1954907403500574e-9
0.5850000000000001	4.364206083036922e-8	2.2433944963730473e-8	1.536457300818422e-8	1.2258290970917227e-9
0.5860000000000001	4.373265854718582e-8	2.249463496329863e-8	1.5415293768669565e-8	1.2566113794114395e-9
0.587	4.382453190454398e-8	2.255618638133273e-8	1.546673787359565e-8	1.2878408581214866e-9
0.588	4.3917689100130875e-8	2.26186049797775e-8	1.5518910272993047e-8	1.319520859424131e-9
0.589	4.401213846721213e-8	2.2681896616406976e-8	1.5571815999471924e-8	1.3516547656018202e-9
0.59	4.4107888476254457e-8	2.2746067245987866e-8	1.5625460169232333e-8	1.3842460157212746e-9
0.591	4.420494773658028e-8	2.2811122921465985e-8	1.5679847983094552e-8	1.417298106351691e-9
0.592	4.4303324998055197e-8	2.2877069795176266e-8	1.5734984727549953e-8	1.4508145922973375e-9
0.593	4.440302915280858e-8	2.2943914120076684e-8	1.5790875775832713e-8	1.484799087344784e-9
0.594	4.450406923698814e-8	2.30116622510066e-8	1.5847526589012754e-8	1.519255265025062e-9
0.595	4.4606454432548996e-8	2.308032064597e-8	1.5904942717110333e-8	1.5541868593910036e-9
0.596	4.4710194069077764e-8	2.3149895867443912e-8	1.5963129800232623e-8	1.5895976658100598e-9
0.597	4.4815297625652515e-8	2.3220394583712703e-8	1.6022093569732766e-8	1.625491541772893e-9
0.598	4.4921774732739136e-8	2.3291823570228573e-8	1.608183984939172e-8	1.6618724077180103e-9
0.599	4.5029635174124735e-8	2.336418971099876e-8	1.614237455662343e-8	1.6987442478727812e-9
0.6	4.513888888888889e-8	2.34375e-8	1.6203703703703705e-8	1.7361111111111105e-9
0.601	4.5249545973413336e-8	2.351176154262073e-8	1.6265833399023194e-8	1.7739771118281226e-9
0.602	4.536161668343093e-8	2.3586981557131542e-8	1.632876984836508e-8	1.8123464308321498e-9
0.603	4.547511143611459e-8	2.3663167376184486e-8	1.6392519356207787e-8	1.8512233162543875e-9
0.604	4.559004081220677e-8	2.3740326448341647e-8	1.6457088327053273e-8	1.8906120844765217e-9
0.605	4.5706415558190685e-8	2.3818466339633707e-8	1.6522483266781377e-8	1.9305171210767237e-9
0.606	4.5824246588503675e-8	2.389759473514901e-8	1.6588710784030786e-8	1.9709428817943444e-9
0.607	4.594354498779358e-8	2.3977719440653612e-8	1.6655777591606955e-8	2.011893893513643e-9
0.608	4.606432201321934e-8	2.405884838424318e-8	1.6723690507917793e-8	2.0533747552670227e-9
0.609	4.6186589096796013e-8	2.4140989618027026e-8	1.679245645843736e-8	2.095390139258036e-9
0.61	4.6310357847785755e-8	2.42241513198452e-8	1.6862082477198343e-8	2.1379447919046456e-9
0.611	4.64356400551352e-8	2.4308341795019157e-8	1.6932575708313813e-8	2.1810435349031184e-9
0.612	4.656244768996028e-8	2.4393569478136604e-8	1.700394340752871e-8	2.2246912663129286e-9
0.613	4.66907929080796e-8	2.4479842934871383e-8	1.707619294380198e-8	2.2688929616631653e-9
0.614	4.6820688052597006e-8	2.4567170863838904e-8	1.7149331800919534e-8	2.3136536750808016e-9
0.615	4.695214565653467e-8	2.4655562098488e-8	1.7223367579139113e-8	2.358978540441337e-9
0.616	4.7085178445517326e-8	2.474502560902977e-8	1.729830799686725e-8	2.404872772542212e-9
0.617	4.721979934050913e-8	2.4835570504404322e-8	1.7374160892369385e-8	2.4513416682995124e-9
0.618	4.735602146060374e-8	2.4927206034286056e-8	1.7450934225513497e-8	2.4983906079683784e-9
0.619	4.7493858125869085e-8	2.5019941591128395e-8	1.7528636079548164e-8	2.5460250563877027e-9
0.62	4.7633322860247744e-8	2.5113786712248618e-8	1.760727466291558e-8	2.5942505642494988e-9
0.621	4.7774429394513876e-8	2.520875108195371e-8	1.768685831110032e-8	2.643072769393546e-9
0.622	4.791719166928854e-8	2.530484453370818e-8	1.7767395488514728e-8	2.6924973981278247e-9
0.623	4.806162383811359e-8	2.5402077052344406e-8	1.7848894790421344e-8	2.742530266575216e-9
0.624	4.820774027058632e-8	2.5500458776316718e-8	1.793136494489352e-8	2.793177282047114e-9
0.625	4.835555555555556e-8	2.5600000000000004e-8	1.8014814814814815e-8	2.8444444444444444e-9
0.626	4.850508450438057e-8	2.570071117603363e-8	1.809925339991798e-8	2.896337847686688e-9
0.627	4.865634215425428e-8	2.5802602917711906e-8	1.818468983886445e-8	2.948863681169535e-9
0.628	4.880934377159189e-8	2.590568600142181e-8	1.8271133411365116e-8	3.002028231251731e-9
0.629	4.896410485548654e-8	2.6009971369129163e-8	1.8358593540343372e-8	3.055837882771786e-9
0.63	4.9120641141233164e-8	2.6115470130914147e-8	1.844707979414114e-8	3.1102991205951313e-9
0.631	4.9278968603922207e-8	2.622219356755733e-8	1.853660188876904e-8	3.16541853119246e-9
0.632	4.943910346210453e-8	2.633015313317718e-8	1.8627169690201405e-8	3.22120280424984e-9
0.633	4.960106218152911e-8	2.6439360457920224e-8	1.8718793216717258e-8	3.277658734311342e-9
0.634	4.9764861478955e-8	2.6549827350704933e-8	1.881148264128824e-8	3.334793222454865e-9
0.635	4.9930518326039456e-8	2.6661565802020698e-8	1.890524829401444e-8	3.3926132780019354e-9
0.636	5.009804995330328e-8	2.6774587986782697e-8	1.9000100664609172e-8	3.4511260202621177e-9
0.637	5.026747385417557e-8	2.6888906267244242e-8	1.90960504049338e-8	3.510338680312914e-9
0.638	5.04388077891195e-8	2.7004533195967686e-8	1.919310833158374e-8	3.570258602815866e-9
0.639	5.061206978984071e-8	2.71214815188552e-8	1.9291285428526695e-8	3.6308932478696884e-9
0.64	5.0787278163580246e-8	2.723976417824074e-8	1.939059284979424e-8	3.6922501929012344e-9
0.641	5.096445149749394e-8	2.7359394316044553e-8	1.9491041922228088e-8	3.754337134595163e-9
0.642	5.114360866312e-8	2.748038527699157e-8	1.9592644148282095e-8	3.817161890863149e-9
0.643	5.1324768820936825e-8	2.7602750611895184e-8	1.9695411208881297e-8	3.880732402853541e-9
0.644	5.150795142501319e-8	2.7726504081007777e-8	1.9799354966339306e-8	3.94505673700237e-9
0.645	5.169317622775257e-8	2.7851659657439608e-8	1.990448746733529e-8	4.010143087126643e-9
0.646	5.188046328473392e-8	2.7978231530647393e-8	2.0010820945951882e-8	4.0759997765608666e-9
0.647	5.206983295965093e-8	2.8106234109994377e-8	2.0118367826775525e-8	4.14263526033783e-9
0.648	5.226130592935214e-8	2.8235682028383353e-8	2.022714072806042e-8	4.210058127414565e-9
0.649	5.2454903188984037e-8	2.836659014596434e-8	2.0337152464957777e-8	4.278277102944644e-9
0.65	5.2650646057239475e-8	2.8498973553918616e-8	2.044841605281166e-8	4.347301050597755e-9
0.651	5.2848556181713875e-8	2.86328475783208e-8	2.0560944710523106e-8	4.417138974927725e-9
0.652	5.304865554437163e-8	2.876822778408085e-8	2.067475186398392e-8	4.487800023790067e-9
0.653	5.325096646712519e-8	2.890512997896771e-8	2.078985114958188e-8	4.559293490810232e-9
0.654	5.345551161752949e-8	2.9043570217716598e-8	2.0906256417778958e-8	4.6316288179037e-9
0.655	5.366231401459432e-8	2.918356480622176e-8	2.1023981736764243e-8	4.704815597849207e-9
0.656	5.3871397034717244e-8	2.9325130305816714e-8	2.1143041396183206e-8	4.778863576916188e-9
0.657	5.4082784417740165e-8	2.946828353764404e-8	2.126344991094533e-8	4.853782657547917e-9
0.658	5.4296500273132066e-8	2.9613041587116776e-8	2.138522202511168e-8	4.929582901101487e-9
0.659	5.4512569086301134e-8	2.97594218084736e-8	2.150837271586442e-8	5.006274530646064e-9
0.66	5.473101572503901e-8	2.990744182942988e-8	2.163291719756017e-8	5.083867933820751e-9
0.661	5.4951865446100524e-8	3.005711955592702e-8	2.1758870925869177e-8	5.162373665753504e-9
0.662	5.517514390192204e-8	3.02084731769823e-8	2.188624960200238e-8	5.241802452042552e-9
0.663	5.540087714748154e-8	3.0361521169641675e-8	2.2015069177028388e-8	5.322165191801819e-9
0.664	5.5629091647303935e-8	3.051628230403791e-8	2.214534585628256e-8	5.403472960771871e-9
0.665	5.5859814282615036e-8	3.0672775648556495e-8	2.2277096103870316e-8	5.485737014497954e-9
0.666	5.6093072358647714e-8	3.083102057511227e-8	2.2410336647267113e-8	5.568968791576825e-9
0.667	5.632889361210379e-8	3.099103676453885e-8	2.2545084482017206e-8	5.653179916973912e-9
0.668	5.656730621877563e-8	3.115284421209413e-8	2.268135687653363e-8	5.738382205412631e-9
0.669	5.680833880133097e-8	3.131646323308426e-8	2.2819171377002032e-8	5.824587664837556e-9
0.67	5.705202043726519e-8	3.148191446860923e-8	2.2958545812390575e-8	5.911808499953262e-9
0.671	5.729838066702495e-8	3.164921889143283e-8	2.309949829956879e-8	6.000057115840714e-9
0.672	5.754744950230738e-8	3.181839781198025e-8	2.3242047248537862e-8	6.089346121653108e-9
0.673	5.779925743453902e-8	3.198947288446605e-8	2.3386211367775055e-8	6.179688334393075e-9
0.674	5.805383544353916e-8	3.216246611315627e-8	2.353200966969531e-8	6.271096782773384e-9
0.675	5.8311215006371723e-8	3.2337399858767396e-8	2.3679461476232616e-8	6.363584711163064e-9
0.676	5.8571428106390686e-8	3.2514296845005955e-8	2.382858642454438e-8	6.457165583621229e-9
0.677	5.883450724248366e-8	3.2693180165252176e-8	2.397940447284168e-8	6.551853088020688e-9
0.678	5.9100485438518425e-8	3.2874073289391024e-8	2.4131935906348557e-8	6.647661140263624e-9
0.679	5.936939625299773e-8	3.305700007079474e-8	2.428620134339373e-8	6.7446038885917356e-9
0.68	5.964127378892736e-8	3.324198475346022e-8	2.444222174163784e-8	6.842695717993086e-9
0.681	5.991615270390276e-8	3.342905197930551e-8	2.4600018404439757e-8	6.94195125470825e-9
0.682	6.019406822042002e-8	3.361822679562911e-8	2.475961298736547e-8	7.042385370838198e-9
0.683	6.047505613641636e-8	3.3809534662736445e-8	2.492102750484314e-8	7.144013189056536e-9
0.684	6.075915283604644e-8	3.4003001461737625e-8	2.5084284336968013e-8	7.2468500874288015e-9
0.685	6.104639530070018e-8	3.4198653502520844e-8	2.5249406236461063e-8	7.350911704341507e-9
0.686	6.133682112026809e-8	3.4396517531905955e-8	2.541641633578524e-8	7.456213943543818e-9
0.687	6.163046850466098e-8	3.4596620741982856e-8	2.558533815442348e-8	7.562772979304732e-9
0.6880000000000001	6.192737629558989e-8	3.479899077863935e-8	2.57561956063225e-8	7.670605261688805e-9
0.6890000000000001	6.222758397861348e-8	3.5003655750283454e-8	2.592901300750677e-8	7.779727521953423e-9
0.6900000000000001	6.253113169545922e-8	3.521064423676505e-8	2.610381508386699e-8	7.890156778070881e-9
0.6910000000000001	6.283806025662618e-8	3.541998529850236e-8	2.6280626979127747e-8	8.001910340378528e-9
0.6920000000000001	6.314841115427613e-8	3.5631708485818206e-8	2.6459474262998884e-8	8.11500581736027e-9
0.6930000000000001	6.346222657542049e-8	3.5845843848491725e-8	2.6640382939515467e-8	8.229461121562961e-9
0.6940000000000001	6.377954941541129e-8	3.6062421945531266e-8	2.682337945557125e-8	8.345294475651241e-9
0.6950000000000001	6.410042329174369e-8	3.6281473855174086e-8	2.7008490709650887e-8	8.462524418604478e-9
0.6960000000000001	6.442489255817854e-8	3.650303118511908e-8	2.719574406076593e-8	8.581169812059624e-9
0.6970000000000001	6.475300231919302e-8	3.672712608299842e-8	2.7385167337600218e-8	8.701249846803818e-9
0.6980000000000001	6.50847984447686e-8	3.695379124709473e-8	2.75767888478701e-8	8.822784049420858e-9
0.6990000000000001	6.54203275855249e-8	3.7183059937310247e-8	2.7770637387905353e-8	8.945792289095592e-9
0.7000000000000001	6.575963718820865e-8	3.7414965986394577e-8	2.7966742252456554e-8	9.07029478458051e-9
0.7010000000000001	6.610277551154765e-8	3.76495438114383e-8	2.8165133244735182e-8	9.196312111328949e-9
0.7020000000000001	6.64497916424789e-8	3.788682842563916e-8	2.8365840686692588e-8	9.323865208799433e-9
0.7030000000000001	6.68007355127616e-8	3.812685545034869e-8	2.856889542954439e-8	9.452975387935788e-9
0.7040000000000001	6.715565791598505e-8	3.8369661127406474e-8	2.8774328864546947e-8	9.583664338827897e-9
0.7050000000000001	6.751461052498219e-8	3.8615282331770056e-8	2.8982172934032677e-8	9.715954138557923e-9
0.7060000000000001	6.78776459096601e-8	3.8863756584448735e-8	2.9192460142711617e-8	9.849867259237365e-9
0.7070000000000001	6.82448175552584e-8	3.9115122065749135e-8	2.940522356924604e-8	9.985426576239867e-9
0.7080000000000001	6.861617988104758e-8	3.936941762884156e-8	2.9620496878106218e-8	1.0122655376635536e-8
0.7090000000000001	6.899178825947944e-8	3.9626682813655805e-8	2.98383143317146e-8	1.026157736783218e-8
0.7100000000000001	6.937169903580183e-8	3.988695786111558e-8	3.0058710802886826e-8	1.0402216686429319e-8
0.7110000000000001	6.975596954815065e-8	4.0150283727720766e-8	3.028172178757747e-8	1.054459790729088e-8
0.7120000000000001	7.01446581481326e-8	4.0416702100487715e-8	3.050738341793942e-8	1.0688746052842824e-8
0.7130000000000001	7.053782422191197e-8	4.068625541225694e-8	3.0735732475705276e-8	1.083468660260192e-8
0.714	7.093552821181594e-8	4.095898685737913e-8	3.0966806405900186e-8	1.0982445502942305e-8
0.715	7.133783163847282e-8	4.123494040778971e-8	3.1200643330895344e-8	1.1132049177106608e-8
0.716	7.174479712349806e-8	4.1514160829483254e-8	3.143728206481165e-8	1.128352453546844e-8
0.717	7.215648841274385e-8	4.1796693699398756e-8	3.167676212828372e-8	1.1436898986053653e-8
0.718	7.257297040012822e-8	4.208258542272799e-8	3.191912376359457e-8	1.1592200445327749e-8
0.719	7.299430915205998e-8	4.2371883250658466e-8	3.216440795019129e-8	1.1749457349256943e-8
0.72	7.342057193247669e-8	4.266463529856387e-8	3.241265642059293e-8	1.1908698664651046e-8
0.721	7.385182722851326e-8	4.296089056465469e-8	3.266391167670183e-8	1.2069953900796125e-8
0.722	7.428814477681925e-8	4.326069894910241e-8	3.291821700653014e-8	1.2233253121385574e-8
0.723	7.472959559054387e-8	4.3564111273651e-8	3.317561650135337e-8	1.2398626956758125e-8
0.724	7.51762519870076e-8	4.3871179301729796e-8	3.343615507330386e-8	1.2566106616451991e-8
0.725	7.562818761608084e-8	4.4181955759082565e-8	3.369987847341647e-8	1.2735723902084299e-8
0.726	7.608547748929011e-8	4.449649435492781e-8	3.396683331014037e-8	1.2907511220565509e-8
0.727	7.654819800967334e-8	4.4814849803666054e-8	3.4237067068330296e-8	1.3081501597658785e-8
0.728	7.701642700240555e-8	4.5137077847149994e-8	3.451062812873148e-8	1.3257728691894439e-8
0.729	7.749024374621902e-8	4.546323527753463e-8	3.478756578797316e-8	1.3436226808850227e-8
0.73	7.796972900564013e-8	4.579337996072426e-8	3.5067930279085634e-8	1.3617030915808393e-8
0.731	7.845496506406814e-8	4.6127570860434454e-8	3.5351772792556564e-8	1.3800176656800772e-8
0.732	7.894603575772074e-8	4.646586806288724e-8	3.563914549794274e-8	1.3985700368053745e-8
0.733	7.944302651047223e-8	4.6808332802158655e-8	3.593010156605414e-8	1.4173639093845086e-8
0.734	7.994602436961162e-8	4.715502748619848e-8	3.622469519172743e-8	1.436403060278535e-8
0.735	8.045511804254786e-8	4.7506015723542264e-8	3.652298161720706e-8	1.4556913404536672e-8
0.736	8.097039793449185e-8	4.786136235073714e-8	3.682501715615223e-8	1.4752326766982421e-8
0.737	8.149195618714375e-8	4.822113346050268e-8	3.7130859218289e-8	1.4950310733861614e-8
0.738	8.201988671841764e-8	4.858539643065005e-8	3.744056633472752e-8	1.515090614288246e-8
0.739	8.25542852632343e-8	4.895421995378204e-8	3.7754198183964616e-8	1.535415464432978e-8
0.74	8.309524941541574e-8	4.9327674067798805e-8	3.807181561859316e-8	1.5560098720181875e-8
0.741	8.364287867071525e-8	4.9705830187233934e-8	3.8393480692740164e-8	1.576878170375262e-8
0.742	8.41972744710182e-8	5.0088761135446735e-8	3.8719256690256234e-8	1.5980247799875262e-8
0.743	8.475854024975028e-8	5.047654117769768e-8	3.904920815368014e-8	1.6194542105645076e-8
0.744	8.532678147853077e-8	5.0869246055134635e-8	3.9383400914002586e-8	1.64117106317385e-8
0.745	8.590210571511018e-8	5.12669530197186e-8	3.972190212125474e-8	1.6631800324327028e-8
0.746	8.648462265263268e-8	5.1669740870118786e-8	4.006478027594749e-8	1.6854859087604888e-8
0.747	8.707444417026503e-8	5.207768998860749e-8	4.0412105261388314e-8	1.7080935806949957e-8
0.748	8.767168438523613e-8	5.249088237898737e-8	4.0763948376904446e-8	1.73100803727386e-8
0.749	8.82764597063313e-8	5.290940170558318e-8	4.112038237200048e-8	1.7542343704835074e-8
0.75	8.88888888888889e-8	5.3333333333333334e-8	4.148148148148148e-8	1.777777777777778e-8
0.751	8.950909309134684e-8	5.376276436901574e-8	4.1847321461572047e-8	1.8016435646684648e-8
0.752	9.013719593338952e-8	5.419778370364543e-8	4.221797962706407e-8	1.825837147390134e-8
0.753	9.077332355574707e-8	5.463848205608183e-8	4.259353488952675e-8	1.850364055641658e-8
0.754	9.14176046817005e-8	5.5084952017885105e-8	4.2974067796613314e-8	1.8752299354069712e-8
0.755	9.207017068034879e-8	5.5537288099462826e-8	4.335966057250084e-8	1.9004405518576873e-8
0.756	9.273115563169583e-8	5.59955867775493e-8	4.375039715950045e-8	1.926001792340277e-8
0.757	9.340069639361702e-8	5.6459946544061637e-8	4.41463632608765e-8	1.951919669450626e-8
0.758	9.407893267076788e-8	5.6930467956378417e-8	4.454764638491526e-8	1.978200324198896e-8
0.759	9.476600708549927e-8	5.740725368908823e-8	4.495433589028455e-8	2.004850029267719e-8
0.76	9.546206525084643e-8	5.7890408587257626e-8	4.536652303272802e-8	2.0318751923668817e-8
0.761	9.616725584566094e-8	5.838003972126923e-8	4.5784301013138654e-8	2.0592823596877507e-8
0.762	9.688173069195828e-8	5.887625644328332e-8	4.620776502705833e-8	2.0870782194608356e-8
0.763	9.76056448345553e-8	5.9379170445377745e-8	4.6637012315651883e-8	2.115269605620018e-8
0.764	9.833915662307631e-8	5.988889581942366e-8	4.707214221820611e-8	2.143863501577101e-8
0.765	9.908242779640747e-8	6.040554911875603e-8	4.7513256226205534e-8	2.1728670441104576e-8
0.766	9.983562356968435e-8	6.092924942170101e-8	4.796045803903989e-8	2.202287527371767e-8
0.767	1.0059891272389912e-7	6.146011839702397e-8	4.841385362139892e-8	2.2321324070148826e-8
0.768	1.0137246769821809e-7	6.199828037136471e-8	4.8873551262413584e-8	2.262409304451133e-8
0.769	1.0215646468510404e-7	6.254386239872944e-8	4.933966163660456e-8	2.2931260112354823e-8
0.77	1.0295108372834053e-7	6.309699433211085e-8	4.981229786670094e-8	2.324290493588116e-8
0.771	1.0375650882405974e-7	6.365780889731123e-8	5.029157558839505e-8	2.355910897056271e-8
0.772	1.045729280248804e-7	6.422644176904662e-8	5.077761301710203e-8	2.387995551321285e-8
0.773	1.0540053354726438e-7	6.480303164941228e-8	5.127053101679489e-8	2.420552975156017e-8
0.774	1.0623952188220701e-7	6.538772034879367e-8	5.177045317098922e-8	2.4535918815380324e-8
0.775	1.070900939093794e-7	6.598065286931053e-8	5.2277505855954233e-8	2.4871211829241665e-8
0.776	1.0795245501484686e-7	6.658197749088477e-8	5.279181831623074e-8	2.5211499966922692e-8
0.777	1.0882681521249124e-7	6.719184586002665e-8	5.331352274253844e-8	2.555687650756205e-8
0.778	1.0971338926927167e-7	6.7810413081438e-8	5.384275435216009e-8	2.590743689360431e-8
0.779	1.1061239683446253e-7	6.843783781253479e-8	5.437965147189219e-8	2.6263278790607028e-8
0.78	1.1152406257301365e-7	6.907428236099567e-8	5.4924355623656323e-8	2.6624502148977682e-8
0.781	1.12448616303184e-7	6.971991278544786e-8	5.547701161286914e-8	2.699120926771171e-8
0.782	1.1338629313860539e-7	7.037489899940559e-8	5.6037767619672334e-8	2.7363504860205805e-8
0.783	1.143373336349403e-7	7.103941487858204e-8	5.6606775293129294e-8	2.77414961222238e-8
0.784	1.153019839413048e-7	7.171363837170044e-8	5.7184189848498984e-8	2.8125292802096082e-8
0.785	1.1628049595663298e-7	7.239775161493437e-8	5.77701701677015e-8	2.8515007273235766e-8
0.786	1.1727312749116969e-7	7.309194105011492e-8	5.8364878903096656e-8	2.891075460906014e-8
0.787	1.1828014243328289e-7	7.379639754684535e-8	5.89684825846995e-8	2.9312652660407803e-8
0.788	1.1930181092179863e-7	7.451131652867297e-8	5.9581151730964414e-8	2.9720822135547326e-8
0.789	1.2033840952406694e-7	7.523689810347164e-8	6.02030609632732e-8	3.0135386682876336e-8
0.79	1.2139022141997861e-7	7.597334719819673e-8	6.083438912426943e-8	3.055647297641486e-8
0.791	1.224575365921603e-7	7.672087369818054e-8	6.14753194001873e-8	3.0984210804200796e-8
0.792	1.2354065202258678e-7	7.747969259114367e-8	6.212603944732928e-8	3.141873315970054e-8
0.793	1.2463987189585904e-7	7.82500241161057e-8	6.278674152285458e-8	3.186017633635237e-8
0.794	1.2575550780940646e-7	7.903209391738596e-8	6.34576226200458e-8	3.230868002536547e-8
0.795	1.2688787899088609e-7	7.982613320389475e-8	6.413888460823095e-8	3.276438741690339e-8
0.796	1.2803731252305962e-7	8.063237891392246e-8	6.483073437754341e-8	3.322744530478531e-8
0.797	1.2920414357644524e-7	8.145107388564561e-8	6.55333839887124e-8	3.3698004194845976e-8
0.798	1.3038871565005188e-7	8.228246703357604e-8	6.624705082808409e-8	3.417621841710019e-8
0.799	1.3159138082051937e-7	8.312681353119223e-8	6.697195776808318e-8	3.4662246241865085e-8
0.8	1.3281250000000005e-7	8.398437500000003e-8	6.770833333333337e-8	3.515625000000002e-8
0.801	1.3405244320313637e-7	8.485541970528393e-8	6.845641187266642e-8	3.565839620743146e-8
0.802	1.3531158982350029e-7	8.574022275881894e-8	6.921643373725848e-8	3.616885569413759e-8
0.803	1.365903289198816e-7	8.66390663288287e-8	6.998864546514441e-8	3.6687803737775806e-8
0.804	1.3788905951282795e-7	8.755223985748623e-8	7.077329997237232e-8	3.72154202021445e-8
0.805	1.3920819089185702e-7	8.848004028626812e-8	7.157065675107183e-8	3.775188968067925e-8
0.806	1.4054814293378334e-7	8.942277228948846e-8	7.238098207472349e-8	3.829740164519357e-8
0.807	1.419093464326213e-7	9.038074851635238e-8	7.32045492109294e-8	3.8852150600083454e-8
0.808	1.4329224344154723e-7	9.135428984188648e-8	7.404163864199958e-8	3.941633624222575e-8
0.809	1.4469728762742832e-7	9.234372562711993e-8	7.48925382936838e-8	3.999016362681156e-8
0.81	1.4612494463844749e-7	9.334939398890708e-8	7.57575437723936e-8	4.057384333936668e-8
0.811	1.4757569248538073e-7	9.437164207980222e-8	7.663695861127604e-8	4.1167591674223695e-8
0.812	1.4905002193710945e-7	9.54108263784164e-8	7.75310945255187e-8	4.177163081972335e-8
0.8130000000000001	1.5054843693097807e-7	9.646731299070679e-8	7.844027167728304e-8	4.238618905043551e-8
0.8140000000000001	1.5207145499863733e-7	9.754147796267117e-8	7.936481895068243e-8	4.3011500926704986e-8
0.8150000000000001	1.5361960770804458e-7	9.863370760494322e-8	8.030507423724278e-8	4.3647807501841865e-8
0.8160000000000001	1.5519344112232547e-7	9.974439882980889e-8	8.126138473230336e-8	4.42953565372923e-8
0.8170000000000001	1.567935162762365e-7	1.0087395950118916e-7	8.223410724284007e-8	4.4954402726141847e-8
0.8180000000000001	1.584204096710034e-7	1.0202280879816241e-7	8.32236085072154e-8	4.5625207925321406e-8
0.8190000000000001	1.600747137883507e-7	1.0319137759262736e-7	8.423026552738627e-8	4.630804139690404e-8
0.8200000000000001	1.6175703762457688e-7	1.043801088417389e-7	8.525446591412625e-8	4.700318005890091e-8
0.8210000000000001	1.6346800724557454e-7	1.0558945799577971e-7	8.62966082458481e-8	4.771090874598488e-8
0.8220000000000001	1.6520826636373815e-7	1.0681989342216527e-7	8.735710244164097e-8	4.843152048059237e-8
0.8230000000000001	1.669784769377527e-7	1.0807189684631485e-7	8.843637014916886e-8	4.9165316754876985e-8
0.8240000000000001	1.6877931979630597e-7	1.0934596381015975e-7	8.953484514811098e-8	4.9912607824013525e-8
0.8250000000000001	1.706114952868201e-7	1.1064260414909776e-7	9.065297376985696e-8	5.067371301137542e-8
0.8260000000000001	1.7247572395035788e-7	1.119623424882478e-7	9.179121533421108e-8	5.14489610261377e-8
0.8270000000000001	1.7437274722391586e-7	1.1330571875890047e-7	9.295004260389533e-8	5.2238690293885065e-8
0.8280000000000001	1.7630332817138278e-7	1.1467328873610927e-7	9.412994225768476e-8	5.304324930083575e-8
0.8290000000000001	1.7826825224450845e-7	1.1606562459841671e-7	9.533141538305279e-8	5.386299695232497e-8
0.8300000000000001	1.8026832807529798e-7	1.1748331551076121e-7	9.655497798924896e-8	5.469830294622446e-8
0.8310000000000001	1.8230438830132588e-7	1.1892696823166945e-7	9.780116154178397e-8	5.554954816201304e-8
0.8320000000000001	1.8437729042553922e-7	1.2039720774589433e-7	9.907051351934603e-8	5.641712506624944e-8
0.8330000000000001	1.8648791771220985e-7	1.2189467792372576e-7	1.0036359799423108e-7	5.7301438135241706e-8
0.8340000000000001	1.8863718012078045e-7	1.2342004220826467e-7	1.016809962374261e-7	5.820290429574891e-8
0.8350000000000001	1.9082601527944937e-7	1.2497398433202396e-7	1.0302330734954882e-7	5.912195338459856e-8
0.8360000000000001	1.9305538950043724e-7	1.2655720906429396e-7	1.0439114891891286e-7	6.005902862815068e-8
0.8370000000000001	1.9532629883898746e-7	1.2817044299078966e-7	1.0578515770805704e-7	6.101458714259183e-8
0.8380000000000001	1.9763977019826794e-7	1.2981443532718293e-7	1.0720599037015459e-7	6.198910045609792e-8
0.8390000000000001	1.9999686248246006e-7	1.3148995876821092e-7	1.0865432419679455e-7	6.298305505396181e-8
0.8400000000000001	2.0239866780045373e-7	1.331978103741498e-7	1.1013085789871516e-7	6.399695294784588e-8
0.8410000000000001	2.0484631272270135e-7	1.3493881249654257e-7	1.1163631242115632e-7	6.50313122703838e-8
0.8420000000000001	2.0734095959393118e-7	1.3671381374517927e-7	1.131714317955953e-7	6.608666789642737e-8
0.843	2.098838079045748e-7	1.3852368999844193e-7	1.1473698402973092e-7	6.716357209230902e-8
0.844	2.12476095723932e-7	1.403693454592511e-7	1.1633376203769081e-7	6.826259519457021e-8
0.845	2.1511910119826405e-7	1.422517137589767e-7	1.179625846125476e-7	6.93843263196894e-8
0.846	2.178141441172057e-7	1.4417175911182127e-7	1.196242974433598e-7	7.052937410643684e-8
0.847	2.205625875520757e-7	1.4613047752232624e-7	1.213197741790764e-7	7.169836749257681e-8
0.848	2.2336583956988264e-7	1.481288980488122e-7	1.2304991754178866e-7	7.289195652774173e-8
0.849	2.2622535502705184e-7	1.5016808412573237e-7	1.248156604919592e-7	7.41108132244129e-8
0.85	2.291426374471357e-7	1.5224913494809688e-7	1.2661796744841727e-7	7.535563244905806e-8
0.851	2.3211924098703554e-7	1.543731869213191e-7	1.2845783556608028e-7	7.662713285560265e-8
0.852	2.3515677249653234e-7	1.565414151800379e-7	1.3033629607453974e-7	7.792605786354343e-8
0.853	2.3825689367622314e-7	1.587550351796897e-7	1.3225441568084523e-7	7.925317668315627e-8
0.854	2.4142132333927284e-7	1.610153043648377e-7	1.3421329804002597e-7	8.060928539040252e-8
0.855	2.4465183978272976e-7	1.6332352391851536e-7	1.362140852971105e-7	8.199520805430094e-8
0.856	2.4795028327451095e-7	1.6568104059710857e-7	1.3825795970464105e-7	8.341179791970616e-8
0.857	2.513185586625533e-7	1.680892486555877e-7	1.4034614531993247e-7	8.485993864862206e-8
0.858	2.547586381130342e-7	1.705495918682058e-7	1.4247990978659638e-7	8.634054562337747e-8
0.859	2.5827256398501337e-7	1.730635656501096e-7	1.4466056620514163e-7	8.785456731520582e-8
0.86	2.6186245184931733e-7	1.756327192856591e-7	1.46889475097773e-7	8.940298672200085e-8
0.861	2.6553049365999787e-7	1.7825865826963093e-7	1.49168046472842e-7	9.098682287926404e-8
0.862	2.692789610872422e-7	1.8094304676788467e-7	1.5149774199476546e-7	9.260713244852713e-8
0.863	2.7311020902119626e-7	1.8368761020450466e-7	1.5388007726560747e-7	9.426501138781305e-8
0.864	2.77026679256791e-7	1.864941379828983e-7	1.5631662422493407e-7	9.596159670900557e-8
0.865	2.8103090437033855e-7	1.8936448634883076e-7	1.5880901367499484e-7	9.769806832732297e-8
0.866	2.851255117993877e-7	1.923005814039167e-7	1.6135893793875973e-7	9.947565100844571e-8
0.867	2.8931322813811285e-7	1.9530442227866768e-7	1.639681536588526e-7	1.0129561641922251e-7
0.868	2.9359688366134575e-7	1.9837808447481813e-7	1.6663848474597556e-7	1.0315928528829051e-7
0.869	2.979794170912677e-7	2.015237233873244e-7	1.6937182548600995e-7	1.0506802968338104e-7
0.87	3.0246388062175126e-7	2.0474357801715342e-7	1.7217014381562079e-7	1.0702327541255559e-7
0.871	3.0705344521639076e-7	2.0803997488675886e-7	1.750354847768815e-7	1.0902650455712695e-7
0.872	3.117514061973951e-7	2.1141533217098207e-7	1.7796997416217773e-7	1.1107925814456908e-7
0.873	3.1656118914373434e-7	2.1487216405702324e-7	1.809758223614529e-7	1.1318313897031219e-7
0.874	3.214863561182548e-7	2.1841308534810775e-7	1.8405532842472542e-7	1.1533981457796073e-7
0.875	3.26530612244898e-7	2.2204081632653064e-7	1.872108843537415e-7	1.175510204081633e-7
0.876	3.316978126587027e-7	2.2575818789290753e-7	1.9044497963764247e-7	1.1981856312711238e-7
0.877	3.369919698529332e-7	2.29568146999697e-7	1.9376020604861828e-7	1.2214432414646083e-7
0.878	3.4241726144948103e-7	2.3347376239839946e-7	1.9715926271470554e-7	1.2453026334731788e-7
0.879	3.4797803842064016e-7	2.374782307212897e-7	2.0064496148817288e-7	1.269784230219392e-7
0.88	3.5367883379247024e-7	2.4158488292011024e-7	2.0422023262932352e-7	1.2949093204775026e-7
0.881	3.595243718622604e-7	2.457971910858615e-7	2.0788813082706188e-7	1.3207001030946267e-7
0.882	3.6551957796509304e-7	2.501187756756722e-7	2.1165184157919867e-7	1.3471797338625148e-7
0.883	3.716695888272123e-7	2.545534131747451e-7	2.1551468795725606e-7	1.37437237522278e-7
0.884	3.7797976354683985e-7	2.591050442235563e-7	2.194801377824618e-7	1.4023032490027277e-7
0.885	3.8445569524627387e-7	2.6377778224286065e-7	2.235518112417229e-7	1.430998692394474e-7
0.886	3.9110322344258487e-7	2.685759225916412e-7	2.2773348897465997e-7	1.4604862174069758e-7
0.887	3.9792844718800457e-7	2.73503952295953e-7	2.3202912066526913e-7	1.4907945740390139e-7
0.888	4.0493773903522945e-7	2.785665603896782e-7	2.3644283417449443e-7	1.5219538174412694e-7
0.889	4.12137759887359e-7	2.8376864891155687e-7	2.409789452529562e-7	1.553995379357548e-7
0.89	4.1953547479709247e-7	2.8911534460650167e-7	2.456419678763047e-7	1.5869521441591087e-7
0.891	4.271381697851758e-7	2.946120113831986e-7	2.504366252492062e-7	1.6208585298122145e-7
0.892	4.3495346975394037e-7	3.0026426358434746e-7	2.5536786152781647e-7	1.6557505741475457e-7
0.893	4.429893575781929e-7	3.060779801306677e-7	2.60440854314826e-7	1.6916660268314256e-7
0.894	4.512541944627254e-7	3.120593196050112e-7	2.656610279857731e-7	1.7286444474729702e-7
0.895	4.5975674166340607e-7	3.182147363486453e-7	2.7103406791039164e-7	1.7667273103388445e-7
0.896	4.6850618367724326e-7	3.245509976480423e-7	2.7656593563830864e-7	1.8059581161884139e-7
0.897	4.77512153016062e-7	3.31075202097393e-7	2.822628851245033e-7	1.8463825117872403e-7
0.898	4.867847566886056e-7	3.3779479922962947e-7	2.881314800766374e-7	1.888048417706533e-7
0.899	4.963346045270442e-7	3.447176105170576e-7	2.941786125137287e-7	1.9310061650707102e-7
0.9	5.06172839506173e-7	3.51851851851852e-7	3.00411522633745e-7	1.9753086419753098e-7
0.901	5.163111702171343e-7	3.592061576267516e-7	3.0683782009662406e-7	2.0210114503636896e-7
0.902	5.267619056724247e-7	3.667896065474087e-7	3.134655068390701e-7	2.0681730742239272e-7
0.903	5.375379926354502e-7	3.7461174932012174e-7	3.2030300154834563e-7	2.1168550600479335e-7
0.904	5.486530556860804e-7	3.826826383722299e-7	3.273591659342797e-7	2.1671222105837944e-7
0.905	5.601214402538122e-7	3.9101285977744834e-7	3.346433329519937e-7	2.219042793010846e-7
0.906	5.719582588724305e-7	3.99613567575017e-7	3.4216533714254577e-7	2.2726887627760356e-7
0.907	5.841794409347591e-7	4.0849652068992534e-7	3.499355472749808e-7	2.3281360044509166e-7
0.908	5.968017862534952e-7	4.1767412268188543e-7	3.579649014913489e-7	2.3854645911027564e-7
0.909	6.098430227645461e-7	4.2715946457337935e-7	3.6626494517632366e-7	2.444759063822126e-7
0.91	6.233218687431146e-7	4.369663710323054e-7	3.748478717953691e-7	2.5061087332149626e-7
0.911	6.372580999404306e-7	4.471094502127878e-7	3.8372656697024024e-7	2.569608004851451e-7
0.912	6.516726220909683e-7	4.576041475889599e-7	3.9291465608829036e-7	2.6353567308695144e-7
0.913	6.665875492868014e-7	4.684668041514011e-7	4.024265557729343e-7	2.703460590160008e-7
0.914	6.820262887680084e-7	4.79714719374846e-7	4.1227752957712523e-7	2.7740314998168373e-7
0.915	6.980136327365052e-7	4.913662194093381e-7	4.2248374830028234e-7	2.8471880608217097e-7
0.916	7.145758578661412e-7	5.034407309957797e-7	4.330623553723259e-7	2.923056041254183e-7
0.917	7.317408332552831e-7	5.15958861661516e-7	4.4403153779692693e-7	3.001768900677488e-7
0.918	7.495381376505066e-7	5.289424868129903e-7	4.5541060320048475e-7	3.083468359754739e-7
0.919	7.679991868626502e-7	5.424148444115533e-7	4.67220063594521e-7	3.168305019604563e-7
0.92	7.87157372400757e-7	5.5640063799622e-7	4.794817265280408e-7	3.2564390359168287e-7
0.921	8.070482124669995e-7	5.709261489048064e-7	4.922187943840754e-7	3.3480408534261334e-7
0.922	8.277095165884085e-7	5.860193586438204e-7	5.054559726622911e-7	3.4432920069923234e-7
0.923	8.491815653113007e-7	6.017100824693558e-7	5.192195881887075e-7	3.5423859962741094e-7
0.924	8.715073065542552e-7	6.180301153679583e-7	5.335377183058594e-7	3.6455292418166155e-7
0.925	8.947325704082472e-7	6.350133917701493e-7	5.484403322241168e-7	3.7529421313205143e-7
0.926	9.189063043915252e-7	6.526961604925815e-7	5.639594458596e-7	3.8648601659363776e-7
0.927	9.440808314160056e-7	6.71117176590628e-7	5.801292916488352e-7	3.9815352176525034e-7
0.928	9.70312133005976e-7	6.903179120150184e-7	5.969865050180325e-7	4.1032369102406074e-7
0.929	9.976601606342122e-7	7.103427872080231e-7	6.145703293992935e-7	4.230254137818341e-7
0.93	1.0261891784115673e-6	7.312394260513791e-7	6.329228419313161e-7	4.3628967369119067e-7
0.931	1.0559681407911993e-6	7.530589368952566e-7	6.520892022632756e-7	4.501497329993138e-7
0.932	1.087071109436676e-6	7.758562227616777e-7	6.721179272033449e-7	4.646413360866794e-7
0.933	1.1195777139646468e-6	7.996903242346632e-7	6.930611943246685e-7	4.798029345046795e-7
0.934	1.1535736619199228e-6	8.246247990322463e-7	7.149751780696875e-7	4.956759361445698e-7
0.935	1.1891513040882722e-6	8.507281428132218e-7	7.379204223882051e-7	5.123049815381714e-7
0.936	1.2264102621173956e-6	8.780742564171066e-7	7.619622545170101e-7	5.297382507168174e-7
0.937	1.2654581264200817e-6	9.067429654847094e-7	7.871712451729186e-7	5.48027804549337e-7
0.9380000000000001	1.3064112335002406e-6	9.368205992774605e-7	8.136237212032003e-7	5.672299650546804e-7
0.9390000000000001	1.3493955332019965e-6	9.68400636528359e-7	8.414023376371462e-7	5.874057398547212e-7
0.9400000000000001	1.3945475579699236e-6	1.001584427342691e-6	8.705967171336132e-7	6.086212967154582e-7
0.9410000000000001	1.4420155080678175e-6	1.0364820015546547e-6	9.01304166050267e-7	6.309484950414918e-7
0.9420000000000001	1.491960468885923e-6	1.0732129755754167e-6	9.336304778052478e-7	6.544654822649103e-7
0.9430000000000001	1.544557779035312e-6	1.1119075716860204e-6	9.676908359029231e-7	6.79257364336729e-7
0.9440000000000001	1.5999985709595564e-6	1.1527077659920644e-6	1.0036108310029003e-6	7.054169610245723e-7
0.9450000000000001	1.6584915093813638e-6	1.1957685839359747e-6	1.0415276087875118e-6	7.330456584905855e-7
0.9460000000000001	1.7202647571597614e-6	1.2412595654424466e-6	1.0815911682033412e-6	7.622543737251316e-7
0.9470000000000001	1.7855682032020922e-6	1.289366425558111e-6	1.1239658330101174e-6	7.931646479141299e-7
0.9480000000000001	1.854675993127676e-6	1.3402929409671462e-6	1.1688319235803027e-6	8.259098888066161e-7
0.9490000000000001	1.927889410630708e-6	1.3942630981804732e-6	1.2163876606970616e-6	8.606367857302384e-7
0.9500000000000001	2.0055401662049925e-6	1.4515235457063757e-6	1.2668513388735035e-6	8.975069252077592e-7
0.9510000000000001	2.0879941604043953e-6	1.5123464003629541e-6	1.3204638136824737e-6	9.366986403215133e-7
0.9520000000000001	2.1756558015363072e-6	1.577032467398729e-6	1.377491356019536e-6	9.784091332611504e-7
0.9530000000000001	2.268972973143906e-6	1.6459149456378854e-6	1.4382289364692116e-6	1.0228569181318646e-6
0.9540000000000001	2.368442765487738e-6	1.7193637029554716e-6	1.5030040154447161e-6	1.0702846404232055e-6
0.9550000000000001	2.4746181083269874e-6	1.7977902246425644e-6	1.57218093008109e-6	1.1209623409581416e-6
0.9560000000000001	2.5881154706964756e-6	1.8816533584426684e-6	1.6461659876913995e-6	1.1751912461888615e-6
0.9570000000000001	2.7096238284492827e-6	1.971466006254704e-6	1.7254133988565108e-6	1.233308184060125e-6
0.9580000000000001	2.8399151438563483e-6	2.0678029450281595e-6	1.8104322120854299e-6	1.2956907461999703e-6
0.9590000000000001	2.9798566558164623e-6	2.1713099999373227e-6	1.90179444797761e-6	1.3627633440581834e-6
0.9600000000000001	3.130425347222234e-6	2.282714843750009e-6	2.0001446759259337e-6	1.4350043402777837e-6
0.9610000000000001	3.292725041670333e-6	2.4028397603343687e-6	2.106211333222381e-6	1.5129544789984043e-6
0.9620000000000001	3.468006690171977e-6	2.5326167913460195e-6	2.220820158404034e-6	1.597226892520062e-6
0.9630000000000001	3.6576925466863686e-6	2.673105788449286e-6	2.344910202370258e-6	1.6885190302122025e-6
0.9640000000000001	3.863405108361881e-6	2.825516025831116e-6	2.4795529983208606e-6	1.78762694330035e-6
0.9650000000000001	4.087001924719542e-6	2.991232198535956e-6	2.6259756231414267e-6	1.8954624723523692e-6
0.9660000000000001	4.33061767647867e-6	3.1718458538758702e-6	2.785588579674936e-6	2.01307403127307e-6
0.9670000000000001	4.596715312340947e-6	3.369193593089654e-6	2.960019686672557e-6	2.1416718738383616e-6
0.9680000000000001	4.888148542620066e-6	3.58540376233695e-6	3.1511555022425777e-6	2.2826589820538343e-6
0.9690000000000001	5.2082386664328455e-6	3.822953859174147e-6	3.3611922567545793e-6	2.437669051915447e-6
0.97	5.560869616560967e-6	4.0847415594997635e-6	3.592698873812696e-6	2.6086135024385593e-6
0.971	5.950606331562614e-6	4.374173186826725e-6	3.848695471914762e-6	2.7977400420908355e-6
0.972	6.382843235348286e-6	4.6952746957645954e-6	4.132751849236698e-6	3.007706156180904e-6
0.973	6.8639919048047365e-6	5.05283196293799e-6	4.449111982315741e-6	3.2416720210712434e-6
0.974	7.401720207453982e-6	5.452569574323704e-6	4.802852696613611e-6	3.503418941193426e-6
0.975	8.005259697567376e-6	5.901380670611429e-6	5.2000876616261145e-6	3.7975016436554834e-6
0.976	8.685804480575696e-6	6.40762521835527e-6	5.648232130948461e-6	4.129445956134844e-6
0.977	9.457034026744246e-6	6.981521014250701e-6	6.1563500100861845e-6	4.5060080017571545e-6
0.978	0.000010335805991371758	7.635661892673641e-6	6.735613859774267e-6	4.935517793975524e-6
0.979	0.00001134308528593323	8.385712719253171e-6	7.39992186369315e-6	5.428340152573114e-6
0.98	0.000012505206164098271	9.25135360266554e-6	8.166736082187964e-6	5.997501041232808e-6
0.981	0.00001385561106797934	0.000010257580933636472	9.058237555522181e-6	6.659550799293604e-6
0.982	0.00001543728374475438	0.000011436528094829644	0.000010102942878188067	7.435772444904911e-6
0.983	0.000017306212497675187	0.000012830057314732066	0.00001133800558708436	8.353902131788943e-6
0.984	0.000019536413923590418	0.000014493519792286309	0.000012812555081851608	9.4506256609822e-6
0.985	0.000022227375666011	0.000016501327011775596	0.000014592644127030461	0.000010775278357540188
0.986	0.000025515347077489408	0.000018955403382588224	0.00001676875548428783	0.00001239545968768704
0.987	0.000029590931396233325	0.00002199835792680246	0.000019467500103658835	0.000014405784457371593
0.988	0.00003472734441730813	0.0000258346446152753	0.000022870411347931015	0.000016941944813242463
0.989	0.00004132742589157763	0.000030765768885545986	0.000027245216550202104	0.00002020411187951434
0.99	0.00005000510152025295	0.00003725130088766446	0.00003300003401013497	0.000024497500255075966

==> pics/alles_pert_grosseN.dat <==
0.01	0.00002768595041322314	0.000025294612794612795	0.00002469677838996021	0.00002454731978879706	0.00002450995513850628
0.011	0.000022844526131022294	0.000020864215442391356	0.000020369137770233634	0.000020245368352194196	0.00002021442599768433
0.012	0.000019165119763750705	0.00001749773855086954	0.000017080893247649254	0.000016976681921844172	0.00001695062909039291
0.013000000000000001	0.000016303927824729342	0.000014880320299211057	0.000014524418417831477	0.000014435442947486585	0.00001441319907990036
0.014	0.000014035445611412363	0.000012805456168618392	0.000012497958807919895	0.000012421084467745271	0.00001240186588270162
0.015	0.000012206790521099058	0.00001113315639842992	0.000010864747867762635	0.000010797645735095818	0.00001078087020192911
0.016	0.00001071134919380825	9.765806544188728e-6	9.529420881783845e-6	9.470324466182625e-6	9.45555036228232e-6
0.017	9.472940927524743e-6	8.633661830722903e-6	8.423842056522438e-6	8.37138711297233e-6	8.358273377084802e-6
0.018000000000000002	8.435961357386101e-6	7.685819673025216e-6	7.498284251934992e-6	7.45140039666244e-6	7.4396794328443e-6
0.019000000000000003	7.5590583328793305e-6	6.884427682690042e-6	6.71577002014272e-6	6.673605604505891e-6	6.663064500596682e-6
0.02	6.810964181591004e-6	6.200866826322366e-6	6.048342487505206e-6	6.010211402800916e-6	6.000678631624844e-6
0.020999999999999998	6.167683294243141e-6	5.61317593799063e-6	5.474549098927504e-6	5.439892389161721e-6	5.431228211720274e-6
0.022	5.610553818650063e-6	5.104276800144167e-6	4.977707545517692e-6	4.946065231861072e-6	4.938154653446918e-6
0.023	5.124886254880551e-6	4.660727565038011e-6	4.544687892577374e-6	4.5156779744622155e-6	4.508425494933426e-6
0.024	4.698990771689957e-6	4.271832160023628e-6	4.165042507107045e-6	4.138345093877898e-6	4.131670740570612e-6
0.025	4.3234714003944774e-6	3.9289940828402375e-6	3.830374753451676e-6	3.805719921104537e-6	3.799556213017752e-6
0.026000000000000002	3.990706599476004e-6	3.6252408557640768e-6	3.533874419836094e-6	3.5110328108540986e-6	3.5053224086086e-6
0.027000000000000003	3.694462006537936e-6	3.3548695174379204e-6	3.2699713951629176e-6	3.2487468645941657e-6	3.243440731951978e-6
0.028000000000000004	3.4295982910768327e-6	3.11317918990489e-6	3.0340744146119047e-6	3.014298220788655e-6	3.009354172332846e-6
0.028999999999999998	3.191848328274815e-6	2.8962671136368347e-6	2.8223718099773396e-6	2.8038979840624643e-6	2.799279527583747e-6
0.03	2.9776455167038653e-6	2.70087150600489e-6	2.6316780033301456e-6	2.6143796276614584e-6	2.610055033744288e-6
0.031	2.783990253730106e-6	2.5242493523691007e-6	2.45931412702885e-6	2.443080320693788e-6	2.439021869110022e-6
0.032	2.6083451771245993e-6	2.3640805308215168e-6	2.303014369245746e-6	2.2877478288518043e-6	2.283931193753317e-6
0.033	2.448552303651172e-6	2.2183919812915553e-6	2.160851900701651e-6	2.1464668805541745e-6	2.142870625517306e-6
0.034	2.302766986923759e-6	2.085497270185734e-6	2.031179841001229e-6	2.017600483705103e-6	2.01420564438107e-6
0.035	2.1694049038982556e-6	1.963948080238834e-6	1.912583874323978e-6	1.8997428228452642e-6	1.896532559975586e-6
0.036000000000000004	2.047099213933032e-6	1.8524950109585139e-6	1.8038439602148842e-6	1.7916811975289776e-6	1.7886405068575e-6
0.037	1.9346657197714655e-6	1.7500557026020126e-6	1.7039031983096493e-6	1.6923650722365592e-6	1.689480540718286e-6
0.038	1.831074367226544e-6	1.6556887611966771e-6	1.6118423596892108e-6	1.6008807593123444e-6	1.598140359218128e-6
0.039	1.735425799332389e-6	1.568572309081896e-6	1.5268589365192725e-6	1.516430593378617e-6	1.513823507593453e-6
0.04	1.6469319661458336e-6	1.4879862467447917e-6	1.4482498168945312e-6	1.4383157094319656e-6	1.435832182566325e-6
0.041	1.5649000080279627e-6	1.4132975100506246e-6	1.3753968855562904e-6	1.365921729432707e-6	1.363552940401811e-6
0.042	1.4887187959070117e-6	1.3439477586267264e-6	1.307754999306656e-6	1.298706809476638e-6	1.296444762019133e-6
0.043000000000000003	1.4178476396087648e-6	1.2794430479472816e-6	1.2448419000319114e-6	1.2361916130530695e-6	1.234029041308358e-6
0.044000000000000004	1.3518067742523086e-6	1.2193451282047204e-6	1.1862297166928234e-6	1.1779508638148497e-6	1.175881150595355e-6
0.045000000000000005	1.2901693118792428e-6	1.163264083688414e-6	1.131537776640707e-6	1.1236061998787796e-6	1.121623305688298e-6
0.046000000000000006	1.232554406056268e-6	1.1108520818314685e-6	1.080426500775268e-6	1.0728201055112184e-6	1.070918506695206e-6
0.047	1.178621425008366e-6	1.0617980448509876e-6	1.032592199811643e-6	1.0252907385518064e-6	1.023465373236848e-6
0.048	1.1280649667955418e-6	1.0158230916447455e-6	9.87762622857047e-7	9.80747505660122e-7	9.78993726360891e-7
0.049	1.0806105803318704e-6	9.726766253241007e-7	9.456931365721585e-7	9.389472643841727e-7	9.37260796337176e-7
0.05	1.03601108033241e-6	9.3213296398892e-7	9.061634349030469e-7	8.996710526315791e-7	8.980479570637119e-7
0.051000000000000004	9.940433638427944e-7	8.939884302583755e-7	8.68974696862271e-7	8.627212635132441e-7	8.611579051759882e-7
0.052000000000000005	9.54505651846746e-7	8.580588295666474e-7	8.339471239966225e-7	8.279191976041162e-7	8.264122160059895e-7
0.053000000000000005	9.172150923251225e-7	8.241772590168764e-7	8.00917800689815e-7	7.951029361080493e-7	7.936492199626081e-7
0.054	8.82005671654458e-7	7.921921982074617e-7	7.697388298457127e-7	7.641254877552751e-7	7.627221522326661e-7
0.055	8.487263898519314e-7	7.619658413309207e-7	7.402757042006681e-7	7.34853169918105e-7	7.334975363474644e-7
0.056	8.172396622664436e-7	7.333726363350392e-7	7.12405879852188e-7	7.071641907314748e-7	7.058537684512969e-7
0.057	7.874199161740498e-7	7.062980022960579e-7	6.860175238265597e-7	6.809474042091855e-7	6.796798743048418e-7
0.058	7.591523555925353e-7	6.806372005968153e-7	6.610084118478857e-7	6.561012146606531e-7	6.548744153638447e-7
0.059000000000000004	7.323318716697807e-7	6.562943391985626e-7	6.372849560807582e-7	6.325326103013077e-7	6.313445238564444e-7
0.060000000000000005	7.068620793722648e-7	6.331814923796588e-7	6.147613456315073e-7	6.101563089444691e-7	6.0900504977271e-7
0.061000000000000006	6.82654464023129e-7	6.11217920896822e-7	5.933587851152454e-7	5.888940011698517e-7	5.877778051835027e-7
0.062000000000000006	6.596276236103742e-7	5.903293796936027e-7	5.7300481871441e-7	5.686736784696118e-7	5.675908934084124e-7
0.063	6.377065947831791e-7	5.704475021077971e-7	5.536327289389512e-7	5.494290356467398e-7	5.48378112323687e-7
0.064	6.168222521418887e-7	5.515092510730845e-7	5.351810008058831e-7	5.310989382390831e-7	5.300784225973831e-7
0.065	5.969107718569329e-7	5.334564291178613e-7	5.175928434330929e-7	5.136269470119013e-7	5.126354729066032e-7
0.066	5.779131518664879e-7	5.162352400750487e-7	5.008157621271885e-7	4.96960892640224e-7	4.959971752684826e-7
0.067	5.597747819371745e-7	4.997958963628027e-7	4.848011749692095e-7	4.810524946208108e-7	4.801153245337119e-7
0.068	5.424450577554279e-7	4.840922665038659e-7	4.6950406869097544e-7	4.658570192377529e-7	4.64945256874447e-7
0.069	5.258770339732987e-7	4.690815582428094e-7	4.548826893101872e-7	4.5133297207703144e-7	4.504455427687427e-7
0.06999999999999999	5.100271117812372e-7	4.5472403321370186e-7	4.408982635718182e-7	4.374418211613468e-7	4.365777105587294e-7
0.071	4.948547571383806e-7	4.409827496209704e-7	4.2751474774161775e-7	4.241477472717796e-7	4.233059971543201e-7
0.072	4.803222462717995e-7	4.27823329835995e-7	4.14698600727044e-7	4.1141741844980596e-7	4.105971228804966e-7
0.073	4.6639443547159425e-7	4.1521375019183594e-7	4.0241857887189644e-7	3.9921978604191147e-7	3.984200878344153e-7
0.074	4.530385525683732e-7	4.0312415058732126e-7	3.906455500920584e-7	3.875258999682423e-7	3.867459874372886e-7
0.075	4.4022400779157536e-7	3.9152666179693214e-7	3.7935232529827125e-7	3.7630874117360623e-7	3.755478451424399e-7
0.076	4.2792222197823527e-7	3.803952486308047e-7	3.685135052939471e-7	3.6554306945973263e-7	3.648004605011791e-7
0.077	4.161064703378966e-7	3.6970556730503187e-7	3.5810534154681573e-7	3.5520528510726175e-7	3.544802709973732e-7
0.078	4.047517401853789e-7	3.594348355707687e-7	3.4810560941711605e-7	3.4527330287870296e-7	3.445652262440997e-7
0.079	3.9383460123316116e-7	3.495617143152501e-7	3.384934925857723e-7	3.3572643715340285e-7	3.350346732953104e-7
0.08	3.833330871928167e-7	3.400661994919661e-7	3.292494775667533e-7	3.2654529708544986e-7	3.258692519651244e-7
0.081	3.7322658757323015e-7	3.309295233636495e-7	3.2035525731125427e-7	3.1771169079815543e-7	3.170507991698809e-7
0.082	3.6349574868485253e-7	3.221340641528182e-7	3.1179364301980966e-7	3.092085377365575e-7	3.085622614157445e-7
0.08299999999999999	3.5412238296619016e-7	3.136632632923588e-7	3.035484833739011e-7	3.0101978839428643e-7	3.003876146493829e-7
0.08399999999999999	3.450893858430085e-7	3.055015495548158e-7	2.956045904827675e-7	2.9313035071475534e-7	2.925117907727525e-7
0.08499999999999999	3.363806594139625e-7	2.9763426941511875e-7	2.8794767191540783e-7	2.8552602254047977e-7	2.84920610196748e-7
0.086	3.2798104232997415e-7	2.9004762306875635e-7	2.8056426825345173e-7	2.7819342954962563e-7	2.776007198736691e-7
0.087	3.1987624529985074e-7	2.827286055869633e-7	2.7344169565874133e-7	2.711199681766857e-7	2.70539536306172e-7
0.088	3.1205279171245323e-7	2.7566495274332677e-7	2.665679930010451e-7	2.6429375306547464e-7	2.637251930815821e-7
0.089	3.0449796291705555e-7	2.688450910931226e-7	2.599318731371393e-7	2.577035686481438e-7	2.571464925258945e-7
0.09	2.971997477491983e-7	2.6225809192842157e-7	2.5352267797322723e-7	2.513388244844288e-7	2.507928611122292e-7
0.091	2.9014679593000396e-7	2.5589362876916037e-7	2.473303369789493e-7	2.4518951403139657e-7	2.446543082945084e-7
0.092	2.833283750031778e-7	2.4974193808350104e-7	2.413453288535819e-7	2.3924617654610197e-7	2.387213884692321e-7
0.093	2.7673433050629986e-7	2.4379378296039353e-7	2.3555864607391692e-7	2.3349986185229775e-7	2.329851657968931e-7
0.094	2.703550491019567e-7	2.3804041948369172e-7	2.2996176207912539e-7	2.279420977279839e-7	2.274371816401985e-7
0.095	2.641814244201754e-7	2.3247356558085724e-7	2.245466008710276e-7	2.2256485969357016e-7	2.220694243992059e-7
0.096	2.582048253868418e-7	2.2708537214049486e-7	2.1930550882890812e-7	2.1736054300101154e-7	2.168743015440373e-7
0.097	2.5241706683362535e-7	2.218683962120013e-7	2.142312285565952e-7	2.1232193664274376e-7	2.118446136642809e-7
0.09799999999999999	2.468103822036467e-7	2.1681557611770624e-7	2.0931687459622105e-7	2.074421992158497e-7	2.06973530370757e-7
0.09899999999999999	2.413773981839645e-7	2.1192020832326782e-7	2.0455591085809357e-7	2.0271483649180013e-7	2.022545679002267e-7
0.09999999999999999	2.3611111111111113e-7	2.0717592592592596e-7	1.9994212962962963e-7	1.981336805555556e-7	1.97681568287037e-7
0.10099999999999999	2.3100486500956756e-7	2.0257667863269502e-7	1.9546963203847693e-7	1.9369287038992237e-7	1.932486799777838e-7
0.102	2.2605233113539734e-7	1.9811671411183931e-7	1.911328098559498e-7	1.8938683379197737e-7	1.889503397759843e-7
0.103	2.212474889083913e-7	1.9379056061114082e-7	1.869263285368282e-7	1.8521027051825007e-7	1.847812560136055e-7
0.104	2.1658460812614156e-7	1.8959301074566643e-7	1.8284511140054748e-7	1.81158136564268e-7	1.80736392855198e-7
0.105	2.1205823236257454e-7	1.855191063660569e-7	1.7888432486692751e-7	1.7722562949214515e-7	1.768109556484496e-7
0.106	2.0766316346172542e-7	1.8156412442590407e-7	1.7503936466694877e-7	1.7340817472720982e-7	1.730003772422751e-7
0.107	2.033944470450238e-7	1.7772356377361278e-7	1.7130584295576016e-7	1.6970141275129684e-7	1.693003052001811e-7
0.108	1.9924735895715272e-7	1.7399313280035406e-7	1.6767957626115437e-7	1.661011871263544e-7	1.657065898426545e-7
0.109	1.952173925817156e-7	1.7036873788134494e-7	1.641565742062522e-7	1.6260353328747903e-7	1.622152730577858e-7
0.11	1.913002469635586e-7	1.668464725528228e-7	1.607330289501389e-7	1.592046680494679e-7	1.588225778243001e-7
0.111	1.8749181567970528e-7	1.6342260737174243e-7	1.5740530529475163e-7	1.5590097977550413e-7	1.555248983956921e-7
0.112	1.8378817640551478e-7	1.6009358040947393e-7	1.5416993141046367e-7	1.5268901916071112e-7	1.52318791098273e-7
0.113	1.801855811269142e-7	1.5685598833465453e-7	1.5102359013658958e-7	1.4956549058707328e-7	1.492009656996943e-7
0.114	1.7668044695343338e-7	1.5370657804388151e-7	1.4796311081649348e-7	1.4652724400964637e-7	1.461682773079347e-7
0.11499999999999999	1.732693474903007e-7	1.5064223880216076e-7	1.449854616301257e-7	1.4357126733711694e-7	1.432177187638648e-7
0.11599999999999999	1.699490047310937e-7	1.47659994857978e-7	1.420877423896991e-7	1.406946792726293e-7	1.403464134933619e-7
0.11699999999999999	1.6671628143539477e-7	1.447569985005572e-7	1.3926717776684773e-7	1.378947225834204e-7	1.375516087875636e-7
0.118	1.6356817395860666e-7	1.4193052352934026e-7	1.3652111092202372e-7	1.3516875777019465e-7	1.348306694822373e-7
0.119	1.6050180550356238e-7	1.391779591079876e-7	1.3384699750909394e-7	1.3251425710937059e-7	1.321810720094396e-7
0.12	1.5751441976584023e-7	1.364968039772728e-7	1.3124240003013076e-7	1.2992879904334544e-7	1.29600398796649e-7
0.121	1.5460337494677683e-7	1.3388466100314868e-7	1.2870498251724165e-7	1.2741006289576475e-7	1.270863329903956e-7
0.122	1.5176613811008825e-7	1.313392320380105e-7	1.26232505519991e-7	1.2495582389048618e-7	1.2463665348311e-7
0.123	1.490002798597699e-7	1.288583130747881e-7	1.2382282137854265e-7	1.2256394845448125e-7	1.22249230223466e-7
0.124	1.4630346931856117e-7	1.264397896749746e-7	1.2147386976407792e-7	1.202323897863538e-7	1.199220197919227e-7
0.125	1.4367346938775509e-7	1.2408163265306119e-7	1.191836734693878e-7	1.1795918367346936e-7	1.176530612244898e-7
0.126	1.4110813227049748e-7	1.217818940010949e-7	1.1695033443374428e-7	1.1574244454190657e-7	1.154404720689472e-7
0.127	1.3860539524198995e-7	1.1953870303823163e-7	1.1477202998729208e-7	1.1358036172455717e-7	1.132824446588734e-7
0.128	1.361632766511723e-7	1.1735026277121988e-7	1.1264700930123179e-7	1.1147119593373472e-7	1.111772425918605e-7
0.129	1.3377987213953487e-7	1.1521484645272892e-7	1.1057359003102743e-7	1.0941327592560205e-7	1.091231973992457e-7
0.13	1.31453351063705e-7	1.1313079432534296e-7	1.0855015514075244e-7	1.074049953446048e-7	1.071187053955679e-7
0.131	1.291819531093669e-7	1.110965105398775e-7	1.0657514989750516e-7	1.0544480973691204e-7	1.051622246967638e-7
0.132	1.269639850849224e-7	1.091104602374485e-7	1.0464707902557999e-7	1.0353123372261289e-7	1.032522723968711e-7
0.133	1.247978178840838e-7	1.0717116678543779e-7	1.0276450401077635e-7	1.0166283831711105e-7	1.013874218936946e-7
0.134	1.2268188360731345e-7	1.0527720915816264e-7	1.0092604054587497e-7	9.983824839280295e-8	9.9566300354535e-8
0.135	1.2061467283269996e-7	1.0342721945366722e-7	9.913035610890904e-8	9.805614027271948e-8	9.77875863136721e-8
0.136	1.1859473202747873e-7	1.0161988053862386e-7	9.737616766641015e-8	9.631523944835671e-8	9.60500073938433e-8
0.137	1.1662066109198595e-7	9.985392381385627e-8	9.56622394943239e-8	9.46143184144407e-8	9.435233814447e-8
0.138	1.146911110283665e-7	9.812812709348692e-8	9.398738110976708e-8	9.295219461383713e-8	9.26933979898546e-8
0.139	1.1280478172685576e-7	9.6441312591162e-8	9.235044530723852e-8	9.132772848625774e-8	9.10720492810125e-8
0.14	1.109604198629154e-7	9.47923450072295e-8	9.075032629330802e-8	8.973982161482766e-8	8.948719544520756e-8
0.14100000000000001	1.0915681689893175e-7	9.318012971113729e-8	8.918595791418873e-8	8.818741496495153e-8	8.793777922764226e-8
0.14200000000000002	1.0739280718458455e-7	9.160361101367923e-8	8.765631197095292e-8	8.66694872102713e-8	8.642278102010092e-8
0.14300000000000002	1.0566726615036348e-7	9.006177052405741e-8	8.616039661748092e-8	8.518505314083678e-8	8.494121727167575e-8
0.14400000000000002	1.0397910858905676e-7	8.855362558704384e-8	8.469725483654055e-8	8.373316214891475e-8	8.349213897700831e-8
0.14500000000000002	1.0232728702035454e-7	8.707822779581437e-8	8.326596298967927e-8	8.231289678814556e-8	8.207463023776209e-8
0.14600000000000002	1.0071079013401133e-7	8.563466157630473e-8	8.186562943687803e-8	8.092337140202141e-8	8.068780689330724e-8
0.14700000000000002	9.912864130728963e-8	8.422204283918959e-8	8.049539322216464e-8	7.956373081790834e-8	7.933081521684429e-8
0.14800000000000002	9.757989719266706e-8	8.283951769582432e-8	7.915442282161369e-8	7.823314910306101e-8	7.800283067342282e-8
0.14900000000000002	9.606364637203178e-8	8.148626123470994e-8	7.78419149503795e-8	7.693082837929684e-8	7.670305673652621e-8
0.15000000000000002	9.457900807381774e-8	8.016147635524795e-8	7.65570934256055e-8	7.565599769319492e-8	7.543072376009227e-8
0.15100000000000002	9.312513094974276e-8	7.886439265574533e-8	7.529920808224603e-8	7.440791193887115e-8	7.418508790302747e-8
0.15200000000000002	9.170119190800935e-8	7.759426537280862e-8	7.406753373900844e-8	7.318585083055838e-8	7.296543010344589e-8
0.15300000000000002	9.030639500001415e-8	7.635037436943616e-8	7.286136921179164e-8	7.198911792238056e-8	7.177105510002772e-8
0.15400000000000003	8.893997035778293e-8	7.513202316927335e-8	7.168003637214595e-8	7.081703967286407e-8	7.060129049804364e-8
0.155	8.760117317951128e-8	7.393853803464492e-8	7.052287924842832e-8	6.966896455187417e-8	6.945548587773562e-8
0.156	8.628928276074052e-8	7.276926708611283e-8	6.93892631674559e-8	6.85442621877917e-8	6.833301194287563e-8
0.157	8.50036015688423e-8	7.162357946144238e-8	6.827857393459241e-8	6.744232255287989e-8	6.723325970745178e-8
0.158	8.374345435861524e-8	7.050086451197428e-8	6.719021705031405e-8	6.6362555184899e-8	6.615563971854521e-8
0.159	8.25081873269234e-8	6.940053103451862e-8	6.612361696141742e-8	6.530438844314218e-8	6.50995813135733e-8
0.16	8.129716730442178e-8	6.832200653698981e-8	6.50782163451318e-8	6.426726879716727e-8	6.406453191017618e-8
0.161	8.010978098252398e-8	6.726473653610229e-8	6.405347542449685e-8	6.325066014659551e-8	6.304995632712018e-8
0.162	7.894543417386906e-8	6.622818388554063e-8	6.304887131345855e-8	6.225404317043799e-8	6.205533613468287e-8
0.163	7.780355110464122e-8	6.521182813310416e-8	6.206389739021988e-8	6.12769147044988e-8	6.108016903306854e-8
0.164	7.66835737371864e-8	6.421516490540955e-8	6.109806269746533e-8	6.031878714547929e-8	6.012396825748277e-8
0.165	7.55849611214548e-8	6.323770531881254e-8	6.015089136815199e-8	5.937918788048685e-8	5.918626200857057e-8
0.166	7.450718877387772e-8	6.227897541528102e-8	5.9221922075631844e-8	5.845765874071953e-8	5.826659290699149e-8
0.167	7.344974808236262e-8	6.133851562202185e-8	5.831070750693666e-8	5.755375547816539e-8	5.736451747097256e-8
0.168	7.241214573616057e-8	6.041588023372718e-8	5.741681385811881e-8	5.6667047264216727e-8	5.647960561574121e-8
0.169	7.139390317942706e-8	5.9510636916366484e-8	5.653982035060134e-8	5.5797116209160013e-8	5.561144017379974e-8
0.17	7.039455608735854e-8	5.862236623150791e-8	5.567931876754525e-8	5.494355690155461e-8	5.475961643505692e-8
0.171	6.941365386384778e-8	5.77506611802056e-8	5.483491300929504e-8	5.410597596656743e-8	5.392374170588549e-8
0.17200000000000001	6.845075915965407e-8	5.689512676554029e-8	5.400621866701185e-8	5.328399164237972e-8	5.31034348862217e-8
0.17300000000000001	6.750544741013882e-8	5.6055379572948444e-8	5.319286261365084e-8	5.247723337382649e-8	5.229832606387036e-8
0.17400000000000002	6.657730639166518e-8	5.523104736751953e-8	5.239448261148312e-8	5.1685341422474036e-8	5.150805612522175e-8
0.17500000000000002	6.56659357958059e-8	5.442176870748297e-8	5.1610726935402244e-8	5.0907966492382056e-8	5.073227638162701e-8
0.17600000000000002	6.477094682054999e-8	5.362719257314758e-8	5.084125401129699e-8	5.014476937083431e-8	4.997064821071866e-8
0.17700000000000002	6.389196177773638e-8	5.2846978010591806e-8	5.008573206880565e-8	4.9395420583359077e-8	4.922284271199748e-8
0.17800000000000002	6.30286137159855e-8	5.208079378944059e-8	4.934383880780438e-8	4.8659600062395304e-8	4.848854037604305e-8
0.17900000000000002	6.218054605843353e-8	5.1328318074097016e-8	4.8615261078012875e-8	4.7936996828991847e-8	4.776743076673658e-8
0.18000000000000002	6.134741225461032e-8	5.058923810782822e-8	4.7899694571132684e-8	4.7227308686958804e-8	4.705921221591533e-8
0.18100000000000002	6.052887544583478e-8	4.9863249909136666e-8	4.719684352496214e-8	4.65302419289185e-8	4.63635915299076e-8
0.18200000000000002	5.972460814353157e-8	4.915005797987389e-8	4.650642043895948e-8	4.584551105373089e-8	4.568028370742371e-8
0.18300000000000002	5.893429191990361e-8	4.8449375024582236e-8	4.5828145800751896e-8	4.517283849479433e-8	4.500901166830492e-8
0.18400000000000002	5.815761711042139e-8	4.776092168057453e-8	4.51617478231128e-8	4.4511954358747365e-8	4.434950599265604e-8
0.18500000000000003	5.7394282527617116e-8	4.7084426258285634e-8	4.450696219095274e-8	4.386259617411953e-8	4.370150466991123e-8
0.186	5.664399518569647e-8	4.641962449145283e-8	4.386353181789191e-8	4.322450864950166e-8	4.306475285740413e-8
0.187	5.590647003550326e-8	4.576625929670243e-8	4.32312066120022e-8	4.259744344082712e-8	4.243900264803339e-8
0.188	5.5181429709396576e-8	4.512408054214161e-8	4.260974325032789e-8	4.198115892737445e-8	4.182401284663609e-8
0.189	5.4468604275618263e-8	4.449284482457231e-8	4.199890496181082e-8	4.137541999612047e-8	4.121954875469785e-8
0.19	5.376773100175176e-8	4.387231525496291e-8	4.139846131826572e-8	4.077999783409142e-8	4.062538196304784e-8
0.191	5.3078554126888624e-8	4.326226125183081e-8	4.080818803306636e-8	4.0194669728375265e-8	4.004129015220246e-8
0.192	5.240082464214089e-8	4.2662458342204496e-8	4.02278667672204e-8	3.961921887347438e-8	3.946705690003787e-8
0.193	5.1734300079150625e-8	4.2072687969850215e-8	3.965728494252509e-8	3.905343418569383e-8	3.890247149648601e-8
0.194	5.107874430626728e-8	4.149273731046197e-8	3.909623556151067e-8	3.8497110124272855e-8	3.834732876496337e-8
0.195	5.043392733207644e-8	4.092239909352852e-8	3.8544517033891555e-8	3.795004651898229e-8	3.780142889025499e-8
0.196	4.9799625115979906e-8	4.036147143060334e-8	3.800193300925919e-8	3.7412048403923146e-8	3.726457725258915e-8
0.197	4.9175619385539e-8	3.9809757649716585e-8	3.746829221576099e-8	3.688292585727206e-8	3.673658426764986e-8
0.198	4.8561697460307874e-8	3.9267066135680144e-8	3.69434083045232e-8	3.6362493846733984e-8	3.621726523228666e-8
0.199	4.7957652081894533e-8	3.8733210176047196e-8	3.642709969958538e-8	3.58505720804699e-8	3.570644017569104e-8
0.2	4.7363281250000006e-8	3.82080078125e-8	3.5919189453125016e-8	3.534698486328127e-8	3.520393371582031e-8
0.201	4.6778388064196834e-8	3.7691281697448e-8	3.541950510576078e-8	3.485156095783897e-8	3.470957492085853e-8
0.202	4.620278057121912e-8	3.7182858955629894e-8	3.492787855173259e-8	3.4364133450758266e-8	3.422319717551469e-8
0.203	4.563627161754583e-8	3.6682571050520913e-8	3.444414590876467e-8	3.388453962332562e-8	3.374463805196586e-8
0.20400000000000001	4.507867870706957e-8	3.6190253655356346e-8	3.396814739242803e-8	3.3412620826695985e-8	3.327373918526296e-8
0.20500000000000002	4.4529823863651206e-8	3.5705746528590336e-8	3.349972719482509e-8	3.294822236138378e-8	3.281034615302347e-8
0.20600000000000002	4.3989533498370574e-8	3.5228893393616726e-8	3.303873336742826e-8	3.2491193360881155e-8	3.235430835924438e-8
0.20700000000000002	4.345763828129065e-8	3.47595418225869e-8	3.258501770791095e-8	3.2041386679242006e-8	3.190547892207474e-8
0.20800000000000002	4.2933973017561316e-8	3.429754312416572e-8	3.2138435650816835e-8	3.1598658782479634e-8	3.14637145653953e-8
0.20900000000000002	4.2418376527695693e-8	3.384275223507449e-8	3.169884616191921e-8	3.116286964363036e-8	3.102887551405817e-8
0.21000000000000002	4.19106915318603e-8	3.3395027615276204e-8	3.126611163613019e-8	3.0733882641343686e-8	3.060082539264705e-8
0.21100000000000002	4.141076453802513e-8	3.2954231146663506e-8	3.08400977988231e-8	3.0311564461863e-8	3.017943112762298e-8
0.21200000000000002	4.09184457338287e-8	3.252022803511764e-8	3.042067361043987e-8	2.9895785004270435e-8	2.976456285272807e-8
0.21300000000000002	4.0433588882017146e-8	3.209288671581011e-8	3.000771117425833e-8	2.9486417288870423e-8	2.935609381752343e-8
0.21400000000000002	3.99560512193238e-8	3.167207876162602e-8	2.9601085647201605e-8	2.9083337368595487e-8	2.895390029894395e-8
0.21500000000000002	3.948569335866039e-8	3.1257678794591904e-8	2.9200675153574783e-8	2.8686424243320497e-8	2.855786151575694e-8
0.21600000000000003	3.902237919449713e-8	3.084956440019633e-8	2.8806360701621126e-8	2.8295559776977306e-8	2.816785954581637e-8
0.21700000000000003	3.856597581131336e-8	3.044761604449619e-8	2.8418026102791894e-8	2.7910628617365808e-8	2.77837792460093e-8
0.21800000000000003	3.811635339500571e-8	3.005171699390576e-8	2.803555789363076e-8	2.753151811856201e-8	2.740550817479483e-8
0.219	3.767338514714574e-8	2.9661753237570214e-8	2.765884526017633e-8	2.715811826582786e-8	2.703293651724075e-8
0.22	3.723694720198218e-8	2.927761341222881e-8	2.7287779964790457e-8	2.679032160293089e-8	2.666595701246598e-8
0.221	3.6806918546088944e-8	2.8899188729477503e-8	2.6922256275324638e-8	2.642802316178642e-8	2.630446488340187e-8
0.222	3.638318094056273e-8	2.8526372905343903e-8	2.656217089653921e-8	2.607112039433804e-8	2.594835776878774e-8
0.223	3.596561884567819e-8	2.815906209209107e-8	2.6207422903694303e-8	2.57195131065951e-8	2.559753565732031e-8
0.224	3.5554119347913215e-8	2.779715481217032e-8	2.5857913678234598e-8	2.537310339475066e-8	2.525190082387968e-8
0.225	3.514857208925887e-8	2.7440551894245965e-8	2.551354684549273e-8	2.503179558330442e-8	2.491135776775735e-8
0.226	3.474886919873363e-8	2.708915641121864e-8	2.5174228214339895e-8	2.469549616512022e-8	2.457581315281528e-8
0.227	3.4354905226023177e-8	2.67428736201759e-8	2.483986571871409e-8	2.436411374334862e-8	2.424517574950727e-8
0.228	3.396657707717127e-8	2.6401610904202442e-8	2.451036936096023e-8	2.4037558975149673e-8	2.391935637869705e-8
0.229	3.358378395224982e-8	2.6065277715984468e-8	2.4185651156918144e-8	2.371574451715155e-8	2.35982678572099e-8
0.23	3.3206427284938575e-8	2.57337855231455e-8	2.3865625082697233e-8	2.3398584972585173e-8	2.328182494505715e-8
0.231	3.283441068394848e-8	2.5407047755253237e-8	2.3550207023079437e-8	2.308599684003599e-8	2.296994429427511e-8
0.232	3.246763987622467e-8	2.5084979752439662e-8	2.3239314721493418e-8	2.2777898463756856e-8	2.266254439932271e-8
0.233	3.2106022651867586e-8	2.4767498715578502e-8	2.2932867731506238e-8	2.2474209985488172e-8	2.235954554898365e-8
0.234	3.1749468810713503e-8	2.4454523657966624e-8	2.2630787369779914e-8	2.2174853297733214e-8	2.206086977972156e-8
0.23500000000000001	3.1397890110517443e-8	2.4145975358457797e-8	2.233299667044288e-8	2.187975199843916e-8	2.176644083043822e-8
0.23600000000000002	3.1051200216684146e-8	2.3841776315999277e-8	2.2039420340828056e-8	2.1588831347035253e-8	2.147618409858706e-8
0.23700000000000002	3.070931465349458e-8	2.3541850705523783e-8	2.174998471853108e-8	2.13020182217829e-8	2.119002659759586e-8
0.23800000000000002	3.0372150756777084e-8	2.3246124335150534e-8	2.14646177297439e-8	2.1019241078392233e-8	2.090789691555432e-8
0.23900000000000002	3.003962762797544e-8	2.2954524604651984e-8	2.1183248848821135e-8	2.074042990986341e-8	2.062972517512398e-8
0.24000000000000002	2.971166608956601e-8	2.266698046514311e-8	2.09058090590374e-8	2.046551620751097e-8	2.035544299462935e-8
0.24100000000000002	2.9388188641779942e-8	2.2383422379952873e-8	2.063223081449611e-8	2.0194432923131907e-8	2.008498345029087e-8
0.24200000000000002	2.906911942058631e-8	2.2103782286638293e-8	2.03624480031513e-8	1.9927114432279526e-8	1.98182810395616e-8
0.24300000000000002	2.875438415689511e-8	2.182799356010348e-8	2.0096395910905565e-8	1.9663496498606085e-8	1.955527164553122e-8
0.24400000000000002	2.84439101369394e-8	2.1555990976786935e-8	1.9834011186748812e-8	1.9403516239239262e-8	1.92958925023619e-8
0.24500000000000002	2.813762616379835e-8	2.128771067988223e-8	1.9575231808903202e-8	1.9147112091158442e-8	1.904008216172226e-8
0.24600000000000002	2.783546252002354e-8	2.1023090145558166e-8	1.9319997051941807e-8	1.8894223778537732e-8	1.87877804601867e-8
0.24700000000000003	2.753735093133289e-8	2.076206815014567e-8	1.9068247454848856e-8	1.8644792281024656e-8	1.85389284875686e-8
0.24800000000000003	2.724322453133737e-8	2.0504584738260348e-8	1.8819924789991093e-8	1.8398759802923787e-8	1.829346855615696e-8
0.24900000000000003	2.695301782726741e-8	2.0250581191830327e-8	1.8574972032971075e-8	1.8156069743256263e-8	1.805134417082754e-8
0.25	2.666666666666667e-8	1.9999999999999994e-8	1.8333333333333335e-8	1.7916666666666668e-8	1.78125e-8
0.251	2.63841082050221e-8	1.9752784829881836e-8	1.8094953986096754e-8	1.7680496275150496e-8	1.757688184741393e-8
0.252	2.6105280874300792e-8	1.950888049812915e-8	1.7859780404086234e-8	1.7447505380575506e-8	1.734443662469783e-8
0.253	2.583012435236434e-8	1.926823294330355e-8	1.762776009103835e-8	1.7217641877972067e-8	1.711511232470548e-8
0.254	2.5558579533233365e-8	1.9030789199012008e-8	1.7398841615456675e-8	1.6990854719567826e-8	1.688885799559563e-8
0.255	2.5290588498174923e-8	1.8796497367789e-8	1.717297458519252e-8	1.676709388954339e-8	1.666562371563112e-8
0.256	2.5026094487587533e-8	1.8565306595700765e-8	1.6950109622729065e-8	1.654631037948614e-8	1.644536056867541e-8
0.257	2.476504187365823e-8	1.833716704764836e-8	1.6730198341145883e-8	1.632845616452028e-8	1.622802062036388e-8
0.258	2.4507376133768128e-8	1.8112029883348475e-8	1.6513193320743576e-8	1.6113484180092336e-8	1.601355689492953e-8
0.259	2.425304382462295e-8	1.7889847233970208e-8	1.6299048086307014e-8	1.590134829939122e-8	1.580192335266227e-8
0.26	2.4001992557086108e-8	1.7670572179407943e-8	1.6087717084988395e-8	1.569200331138351e-8	1.559307486798229e-8
0.261	2.3754170971692844e-8	1.745415872617054e-8	1.5879155664789973e-8	1.5485404899444817e-8	1.538696720810854e-8
0.262	2.350952871482436e-8	1.7240561785867928e-8	1.5673320053628826e-8	1.528150962056906e-8	1.518355701230411e-8
0.263	2.326801641552188e-8	1.7029737154276695e-8	1.547016733896538e-8	1.508027488513758e-8	1.49828017716806e-8
0.264	2.30295856629211e-8	1.682164149096709e-8	1.5269655447978583e-8	1.4881658937231455e-8	1.478465980954468e-8
0.265	2.279418898428806e-8	1.661623229947452e-8	1.5071743128271128e-8	1.4685620835470282e-8	1.458909026227007e-8
0.266	2.2561779823638635e-8	1.6413467907998676e-8	1.4876389929088684e-8	1.4492120434361186e-8	1.439605306067931e-8
0.267	2.2332312520923477e-8	1.6213307450614682e-8	1.4683556183037477e-8	1.430111836614319e-8	1.420550891191961e-8
0.268	2.210574229176212e-8	1.601571084898084e-8	1.4493202988285516e-8	1.4112576023111687e-8	1.401741928181823e-8
0.269	2.1882025207709196e-8	1.5820638794527873e-8	1.4305292191232549e-8	1.3926455540408717e-8	1.383174637770276e-8
0.27	2.1661118177037356e-8	1.5628052731115637e-8	1.41197863696352e-8	1.37427197792651e-8	1.364845313167257e-8
0.271	2.1442978926021326e-8	1.5437914838143e-8	1.3936648816173424e-8	1.3561332310681024e-8	1.346750318430793e-8
0.272	2.122756598070833e-8	1.5250188014097912e-8	1.3755843522445312e-8	1.3382257399532158e-8	1.328886086880387e-8
0.273	2.10148386491606e-8	1.5064835860534235e-8	1.3577335163377651e-8	1.3205459989088498e-8	1.311249119551621e-8
0.274	2.0804757004156085e-8	1.4881822666463155e-8	1.3401089082039923e-8	1.3030905685934112e-8	1.293835983690766e-8
0.275	2.0597281866333866e-8	1.4701113393146696e-8	1.3227071274849894e-8	1.2858560745275686e-8	1.276643311288215e-8
0.276	2.0392374787771443e-8	1.4522673659281855e-8	1.3055248377159454e-8	1.2688392056628853e-8	1.259667797649621e-8
0.277	2.0189998035981348e-8	1.434646972656393e-8	1.2885587649209575e-8	1.2520367129870988e-8	1.242906200003634e-8
0.278	1.9990114578314784e-8	1.4172468485617878e-8	1.2718056962443651e-8	1.2354454081650095e-8	1.22635533614517e-8
0.279	1.9792688066760765e-8	1.4000637442287287e-8	1.255262478616892e-8	1.2190621622139325e-8	1.210012083113192e-8
0.28	1.9597682823129256e-8	1.3830944704270602e-8	1.2389260174555937e-8	1.2028839042127263e-8	1.19387337590201e-8
0.281	1.9405063824607324e-8	1.3663358968094542e-8	1.2227932753966347e-8	1.1869076200434286e-8	1.177936206205128e-8
0.28200000000000003	1.921479668967781e-8	1.3497849506415263e-8	1.2068612710599626e-8	1.1711303511645714e-8	1.162197621190724e-8
0.28300000000000003	1.9026847664389926e-8	1.333438615563772e-8	1.191127077844967e-8	1.1555491934152656e-8	1.14665472230784e-8
0.28400000000000003	1.884118360897214e-8	1.317293930384437e-8	1.1755878227562416e-8	1.1401612958491935e-8	1.131304664122431e-8
0.28500000000000003	1.8657771984777386e-8	1.3013479879024302e-8	1.1602406852586033e-8	1.1249638595976453e-8	1.116144653182407e-8
0.28600000000000003	1.847658084155151e-8	1.2855979337594607e-8	1.1450828961605382e-8	1.1099541367608072e-8	1.101171946910875e-8
0.28700000000000003	1.8297578805015663e-8	1.2700409653205345e-8	1.1301117365252774e-8	1.0951294293264625e-8	1.086383852526759e-8
0.28800000000000003	1.8120735064754023e-8	1.2546743305820608e-8	1.1153245366087254e-8	1.0804870881153917e-8	1.071777725992058e-8
0.28900000000000003	1.7946019362398332e-8	1.2394953271067735e-8	1.1007186748235086e-8	1.0660245117526924e-8	1.057350970984988e-8
0.29000000000000004	1.777340198010086e-8	1.2245013009847195e-8	1.086291576728377e-8	1.0517391456642923e-8	1.043101037898271e-8
0.29100000000000004	1.7602853729288073e-8	1.2096896458196144e-8	1.0720407140423159e-8	1.0376284810979914e-8	1.02902542286191e-8
0.29200000000000004	1.743434593968702e-8	1.1950578017398398e-8	1.0579636036826236e-8	1.02369005416832e-8	1.015121666789744e-8
0.29300000000000004	1.7267850448617168e-8	1.1806032544334185e-8	1.044057806826344e-8	1.0099214449245748e-8	1.001387354449133e-8
0.29400000000000004	1.710333959054019e-8	1.1663235342063064e-8	1.0303209279943775e-8	9.963202764413957e-9	9.8782011355315e-9
0.29500000000000004	1.694078618686094e-8	1.152216215063367e-8	1.0167506141576852e-8	9.828842139312648e-9	9.7441761387466e-9
0.29600000000000004	1.6780163535972516e-8	1.1382789138114035e-8	1.0033445538649418e-8	9.69610963878325e-9	9.61177566381672e-9
0.29700000000000004	1.6621445403539003e-8	1.1245092891836583e-8	9.90100476391098e-9	9.56498273192958e-9	9.48097722393423e-9
0.29800000000000004	1.6464606013009346e-8	1.1109050409851903e-8	9.770161509062537e-9	9.4354392838652e-9	9.35175872756587e-9
0.299	1.630962003635628e-8	1.0974639092585776e-8	9.64089385664315e-9	9.307457547657492e-9	9.22409847041108e-9
0.3	1.6156462585034014e-8	1.0841836734693884e-8	9.513180272108838e-9	9.181016156462582e-9	9.09797512755102e-9
0.301	1.600510920114924e-8	1.0710621517108996e-8	9.386999596098935e-9	9.056094115846423e-9	8.973367745783292e-9
0.302	1.5855535848839312e-8	1.0580971999275463e-8	9.2623310368845e-9	8.932670796286757e-9	8.850255736137324e-9
0.303	1.570771890585245e-8	1.0452867111565972e-8	9.139154162994343e-9	8.810725925851444e-9	8.728618866565716e-9
0.304	1.5561635155324478e-8	1.032628614787583e-8	9.017448896013669e-9	8.690239583048128e-9	8.608437254806745e-9
0.305	1.5417261777746872e-8	1.0201208758390074e-8	8.897195503550871e-9	8.571192189841072e-9	8.489691361413623e-9
0.306	1.5274576343121238e-8	1.0077614942518737e-8	8.778374592368109e-9	8.453564504830443e-9	8.372361982946038e-9
0.307	1.5133556803295146e-8	9.955485041996004e-9	8.660967101671213e-9	8.337337616590023e-9	8.256430245319722e-9
0.308	1.4994181484474745e-8	9.83479973413889e-9	8.544954296554915e-9	8.222492937158924e-9	8.141877597309929e-9
0.309	1.4856429079909484e-8	9.715540025261267e-9	8.430317761599208e-9	8.1090121956837e-9	8.02868580420482e-9
0.31	1.4720278642744416e-8	9.597687244239262e-9	8.317039394612968e-9	7.996877432206396e-9	7.916836941604756e-9
0.311	1.4585709579035919e-8	9.481223036224041e-9	8.20510140052107e-9	7.88607099159533e-9	7.806313389363892e-9
0.312	1.4452701640926443e-8	9.366129356498213e-9	8.094486285391156e-9	7.776575517614392e-9	7.697097825670199e-9
0.313	1.4321234919974256e-8	9.25238846447211e-9	7.985176850596569e-9	7.66837394712769e-9	7.589173221260468e-9
0.314	1.4191289840634342e-8	9.139982917816444e-9	7.877156187111962e-9	7.561449504435847e-9	7.48252283376682e-9
0.315	1.4062847153886331e-8	9.028895566727703e-9	7.770407669938045e-9	7.455785695740629e-9	7.377130202191282e-9
0.316	1.3935887931005997e-8	8.919109548323094e-9	7.664914952652371e-9	7.351366303734692e-9	7.272979141505268e-9
0.317	1.3810393557476507e-8	8.810608281161525e-9	7.560661962082784e-9	7.248175382313093e-9	7.170053737370672e-9
0.318	1.3686345727035917e-8	8.703375459887619e-9	7.457632893100548e-9	7.146197251403782e-9	7.068338340979587e-9
0.319	1.356372643585756e-8	8.597395049995575e-9	7.355812203530078e-9	7.045416491913701e-9	6.967817564009611e-9
0.32	1.3442517976859864e-8	8.49265128270978e-9	7.255184609172253e-9	6.945817940787872e-9	6.868476273691777e-9
0.321	1.3322702934142478e-8	8.389128649979417e-9	7.1557350789386495e-9	6.847386686178461e-9	6.770299587988413e-9
0.322	1.3204264177545468e-8	8.286811899584082e-9	7.0574488300937355e-9	6.750108062721147e-9	6.673272870878e-9
0.323	1.3087184857328552e-8	8.185686030347647e-9	6.960311323602422e-9	6.653967646916119e-9	6.577381727744542e-9
0.324	1.2971448398967405e-8	8.085736287457772e-9	6.864308259580361e-9	6.558951252611008e-9	6.482612000868669e-9
0.325	1.2857038498064139e-8	7.986948157888332e-9	6.769425572844378e-9	6.465044926583386e-9	6.388949765018142e-9
0.326	1.2743939115369099e-8	7.889307365922305e-9	6.675649428560614e-9	6.372234944220186e-9	6.296381323135079e-9
0.327	1.2632134471911317e-8	7.792799868772635e-9	6.582966217987967e-9	6.2805078052918e-9	6.204893202117756e-9
0.328	1.2521609044234882e-8	7.697411852298545e-9	6.491362554314463e-9	6.1898502298184356e-9	6.114472148694435e-9
0.329	1.241234755973874e-8	7.603129726815217e-9	6.400825268584341e-9	6.100249154026615e-9	6.025105125387187e-9
0.33	1.2304334992117246e-8	7.509940122994251e-9	6.311341405713506e-9	6.0116917263933205e-9	5.936779306563271e-9
0.331	1.2197556556899225e-8	7.417829887852969e-9	6.222898220591408e-9	5.924165303776017e-9	5.849482074572167e-9
0.332	1.2091997707083e-8	7.326786080830219e-9	6.135483174267022e-9	5.837657447626223e-9	5.763201015966024e-9
0.333	1.1987644128865141e-8	7.236795969946716e-9	6.0490839302171075e-9	5.752155920284709e-9	5.677923917801608e-9
0.334	1.1884481737460678e-8	7.1478470280477835e-9	5.963688350694561e-9	5.6676486813562584e-9	5.593638764021677e-9
0.335	1.1782496673012583e-8	7.0599269291266075e-9	5.879284493155113e-9	5.58412388416224e-9	5.510333731914023e-9
0.336	1.1681675296588369e-8	6.973023544725987e-9	5.795860606760397e-9	5.501569872268993e-9	5.427997188646144e-9
0.337	1.1582004186261778e-8	6.887124940416806e-9	5.713405128955561e-9	5.419975176090254e-9	5.346617687873924e-9
0.338	1.1483470133277483e-8	6.80221937235128e-9	5.631906682119733e-9	5.339328509561839e-9	5.26618396642237e-9
0.339	1.1386060138296875e-8	6.718295283889345e-9	5.551354070287463e-9	5.259618766886989e-9	5.186684941036873e-9
0.34	1.1289761407723029e-8	6.635341302296315e-9	5.471736275939639e-9	5.180835019350468e-9	5.108109705203176e-9
0.341	1.1194561350102946e-8	6.553346235510284e-9	5.393042456862119e-9	5.1029665122000764e-9	5.030447526034567e-9
0.342	1.1100447572605302e-8	6.472299068977437e-9	5.315261943070471e-9	5.0260026615937244e-9	4.953687841224543e-9
0.343	1.1007407877571944e-8	6.392188962553922e-9	5.238384233799415e-9	4.94993305161079e-9	4.877820256063633e-9
0.34400000000000003	1.0915430259141316e-8	6.3130052474724645e-9	5.162398994555253e-9	4.8747474313259456e-9	4.802834540518624e-9
0.34500000000000003	1.0824502899942342e-8	6.234737423372487e-9	5.087296054230024e-9	4.8004357119444036e-9	4.728720626373005e-9
0.34600000000000003	1.0734614167856919e-8	6.157375155392003e-9	5.0130654022757725e-9	4.726987963996714e-9	4.655468604426952e-9
0.34700000000000003	1.0645752612849598e-8	6.0809082713200704e-9	4.939697185937689e-9	4.654394414592092e-9	4.583068721755694e-9
0.34800000000000003	1.0557906963862755e-8	6.005326758808233e-9	4.867181707544608e-9	4.582645444728699e-9	4.51151137902472e-9
0.34900000000000003	1.0471066125775988e-8	5.930620762639789e-9	4.7955094218557375e-9	4.5117315866597255e-9	4.440787127860723e-9
0.35000000000000003	1.0385219176427964e-8	5.856780582055304e-9	4.724670933462139e-9	4.441643521313848e-9	4.370886668276774e-9
0.35100000000000003	1.0300355363699561e-8	5.783796668133371e-9	4.6546569942418245e-9	4.372372075768937e-9	4.301800846150714e-9
0.35200000000000004	1.0216464102656756e-8	5.7116596212251096e-9	4.585458500867196e-9	4.303908220777717e-9	4.23352065075535e-9
0.35300000000000004	1.0133534972751962e-8	5.6403601884413605e-9	4.5170664923637115e-9	4.236243068344296e-9	4.166037212339444e-9
0.35400000000000004	1.0051557715082498e-8	5.569889261191272e-9	4.4494721477184644e-9	4.169367869350262e-9	4.099341799758215e-9
0.35500000000000004	9.970522229704887e-9	5.500237872771205e-9	4.382666783537781e-9	4.103274011229426e-9	4.033425818152339e-9
0.35600000000000004	9.890418573003716e-9	5.431397196002703e-9	4.3166418517524465e-9	4.0379530156898835e-9	3.968280806674245e-9
0.35700000000000004	9.811236955113946e-9	5.363358540918639e-9	4.251388937369811e-9	3.9733965364826e-9	3.903898436260804e-9
0.35800000000000004	9.732967737395247e-9	5.296113352496169e-9	4.186899756271404e-9	3.909596357215209e-9	3.84027050745116e-9
0.35900000000000004	9.655601429957506e-9	5.229653208435747e-9	4.123166153055307e-9	3.846544389210196e-9	3.777388948248919e-9
0.36000000000000004	9.579128689236106e-9	5.163969816984948e-9	4.060180098922159e-9	3.7842326694064594e-9	3.715245812027537e-9
0.36100000000000004	9.503540315616063e-9	5.09905501480628e-9	3.997933689603834e-9	3.722653358303222e-9	3.653833275478069e-9
0.362	9.42882725110382e-9	5.034900764887855e-9	3.9364191433338665e-9	3.661798737945364e-9	3.593143636598241e-9
0.363	9.354980577045747e-9	4.971499154496121e-9	3.875628798858716e-9	3.601661209949363e-9	3.533169312722027e-9
0.364	9.281991511892262e-9	4.908842393169654e-9	3.815555113489004e-9	3.5422332935688365e-9	3.473902838588798e-9
0.365	9.209851409006627e-9	4.846922810753108e-9	3.7561906611897265e-9	3.4835076237988835e-9	3.415336864451172e-9
0.366	9.13855175451738e-9	4.785732855470494e-9	3.6975281307087717e-9	3.42547694951834e-9	3.357464154220734e-9
0.367	9.06808416521356e-9	4.725265092036897e-9	3.6395603237427304e-9	3.368134131669191e-9	3.300277583650804e-9
0.368	8.998440386481675e-9	4.665512199807799e-9	3.582280153139329e-9	3.3114721414722115e-9	3.243770138555433e-9
0.369	8.929612290283678e-9	4.606466970965265e-9	3.5256806411356624e-9	3.2554840586782633e-9	3.18793491306391e-9
0.37	8.861591873174884e-9	4.548122308740071e-9	3.4697549176313654e-9	3.2001630698541892e-9	3.132765107909896e-9
0.371	8.79437125436113e-9	4.490471225669123e-9	3.4144962184961185e-9	3.1455024667028684e-9	3.078254028754557e-9
0.372	8.72794267379425e-9	4.433506841887362e-9	3.35989788391064e-9	3.091495644416457e-9	3.024395084542913e-9
0.373	8.662298490305127e-9	4.377222383453432e-9	3.3059533567405087e-9	3.0381361000622776e-9	2.971181785892721e-9
0.374	8.597431179773425e-9	4.32161118070837e-9	3.25265618094211e-9	2.985417431000544e-9	2.918607743515152e-9
0.375	8.533333333333332e-9	4.266666666666666e-9	3.2000000000000005e-9	2.9333333333333348e-9	2.866666666666667e-9
0.376	8.469997655614514e-9	4.212382375438965e-9	3.1479785553950763e-9	2.8818776003841043e-9	2.815352361631362e-9
0.377	8.407416963017512e-9	4.15875194068579e-9	3.0965856851028587e-9	2.8310441212071273e-9	2.764658730233194e-9
0.378	8.345584182022914e-9	4.1057690941015964e-9	3.0458153221212666e-9	2.7808268791261854e-9	2.714579768377415e-9
0.379	8.284492347533586e-9	4.053427663928557e-9	2.995661493027298e-9	2.731219950301984e-9	2.665109564620656e-9
0.38	8.22413460124928e-9	4.001721573499444e-9	2.946118316561987e-9	2.682217502327619e-9	2.616242298769029e-9
0.381	8.164504190072876e-9	3.950644839808995e-9	2.8971800022430273e-9	2.6338137928515333e-9	2.56797224050366e-9
0.382	8.105594464547798e-9	3.900191572113234e-9	2.8488408490045933e-9	2.586003168227433e-9	2.520293748033142e-9
0.383	8.047398877325714e-9	3.850355970556063e-9	2.8010952438636515e-9	2.538780062190546e-9	2.473201266772271e-9
0.384	7.989910981664101e-9	3.801132324822685e-9	2.7539376606123304e-9	2.4921389945597433e-9	2.426689328046595e-9
0.385	7.933124429953001e-9	3.7525150128192545e-9	2.7073626585358158e-9	2.446074569964956e-9	2.380752547822242e-9
0.386	7.877032972270327e-9	3.704498499378183e-9	2.661364881155147e-9	2.400581476599389e-9	2.335385625460448e-9
0.387	7.82163045496522e-9	3.6570773349886794e-9	2.6159390549945435e-9	2.355654484996011e-9	2.290583342496376e-9
0.388	7.766910819268849e-9	3.610246154551908e-9	2.5710799883726726e-9	2.311288446827864e-9	2.246340561441663e-9
0.389	7.712868099932128e-9	3.563999676160371e-9	2.526782570217432e-9	2.2674782937316956e-9	2.202652224610263e-9
0.39	7.659496423889784e-9	3.5183326999009296e-9	2.483041768903717e-9	2.2242190361544144e-9	2.159513352967087e-9
0.391	7.606790008950284e-9	3.4732401066810976e-9	2.439852631113801e-9	2.1815057622219767e-9	2.116919044999021e-9
0.392	7.554743162511061e-9	3.4287168570780327e-9	2.397210280719776e-9	2.139333636630209e-9	2.07486447560782e-9
0.393	7.503350280298636e-9	3.384757990209892e-9	2.3551099176877057e-9	2.09769789955716e-9	2.033344895024522e-9
0.394	7.452605845133008e-9	3.341358622629011e-9	2.3135468170030097e-9	2.0565938655965105e-9	1.992355627744886e-9
0.395	7.4025044257159684e-9	3.298513947236535e-9	2.272516327616676e-9	2.0160169227117116e-9	1.951892071485471e-9
0.396	7.353040675442803e-9	3.2562192322180904e-9	2.2320138714119143e-9	1.975962531210371e-9	1.911949696159984e-9
0.397	7.304209331236912e-9	3.214469820000019e-9	2.1920349421907957e-9	1.9364262227384888e-9	1.872524042875413e-9
0.398	7.256005212406999e-9	3.1732611262258616e-9	2.1525751046805785e-9	1.8974035992942557e-9	1.833610722947676e-9
0.399	7.208423219526275e-9	3.1325886387526612e-9	2.1136299935592573e-9	1.8588903322609063e-9	1.795205416936319e-9
0.4	7.161458333333332e-9	3.092447916666667e-9	2.0751953125000012e-9	1.8208821614583322e-9	1.757303873697916e-9
0.401	7.1151056136542754e-9	3.052834589318154e-9	2.0372668332341253e-9	1.7833748942131171e-9	1.719901909457865e-9
0.402	7.069360198345651e-9	3.0137443553749205e-9	1.999840394632238e-9	1.7463644044465664e-9	1.682995406900149e-9
0.403	7.024217302257845e-9	2.975172981894131e-9	1.9629119018032024e-9	1.7098466317804698e-9	1.646580314274787e-9
0.404	6.979672216218523e-9	2.937116303412176e-9	1.92647732521059e-9	1.6738175806601916e-9	1.610652644522593e-9
0.405	6.9357203060357535e-9	2.89957022105219e-9	1.8905326998062997e-9	1.6382733194948278e-9	1.57520847441696e-9
0.406	6.892357011520447e-9	2.8625307016489083e-9	1.8550741241810235e-9	1.6032099798140527e-9	1.54024394372231e-9
0.40700000000000003	6.849577845527758e-9	2.825993776890527e-9	1.8200977597312196e-9	1.5686237554413935e-9	1.505755254368936e-9
0.40800000000000003	6.807378393017069e-9	2.789955542477271e-9	1.7855998298423201e-9	1.5345109016835845e-9	1.471738669643899e-9
0.40900000000000003	6.765754310130266e-9	2.7544121572963344e-9	1.7515766190878517e-9	1.5008677345357306e-9	1.438190513397701e-9
0.41000000000000003	6.724701323287923e-9	2.7193598426129367e-9	1.7180244724441902e-9	1.467690629902003e-9	1.405107169266457e-9
0.41100000000000003	6.684215228303109e-9	2.684794881277142e-9	1.6849397945206521e-9	1.4349760228315275e-9	1.372485079909247e-9
0.41200000000000003	6.644291889512474e-9	2.6507136169462173e-9	1.6523190488046519e-9	1.4027204067692615e-9	1.340320746260414e-9
0.41300000000000003	6.604927238924297e-9	2.6171124533221888e-9	1.6201587569216624e-9	1.370920332821531e-9	1.308610726796498e-9
0.41400000000000003	6.56611727538323e-9	2.583987853404383e-9	1.5884554979096723e-9	1.3395724090359941e-9	1.277351636817574e-9
0.41500000000000004	6.5278580637514046e-9	2.5513363387566394e-9	1.5572059075079489e-9	1.3086732996957756e-9	1.246540147742732e-9
0.41600000000000004	6.490145734105614e-9	2.519154488788945e-9	1.5264066774597763e-9	1.2782197246274845e-9	1.216172986419412e-9
0.41700000000000004	6.452976480950318e-9	2.487438940053254e-9	1.496054554828989e-9	1.2482084585229209e-9	1.186246934446406e-9
0.41800000000000004	6.416346562446169e-9	2.45618638555324e-9	1.4661463413300073e-9	1.2186363302741988e-9	1.156758827510247e-9
0.41900000000000004	6.3802522996537845e-9	2.4253935740676962e-9	1.4366788926711739e-9	1.1895002223220437e-9	1.127705554734761e-9
0.42000000000000004	6.344690075792504e-9	2.3950573094874094e-9	1.407649117911136e-9	1.160797070017067e-9	1.09908405804355e-9
0.42100000000000004	6.309656335513933e-9	2.3651744501652407e-9	1.3790539788280671e-9	1.1325238609937743e-9	1.070891331535201e-9
0.42200000000000004	6.275147584189896e-9	2.3357419082791794e-9	1.3508904893014995e-9	1.1046776345570792e-9	1.043124420870975e-9
0.42300000000000004	6.241160387214697e-9	2.306756649208174e-9	1.3231557147065447e-9	1.0772554810811362e-9	1.015780422674785e-9
0.42400000000000004	6.207691369321328e-9	2.278215690920511e-9	1.2958467713203067e-9	1.0502545414202548e-9	9.88856483945243e-10
0.42500000000000004	6.174737213911473e-9	2.2501161033745194e-9	1.2689608257402799e-9	1.0236720063317196e-9	9.6234980147958e-10
0.42600000000000005	6.14229466239904e-9	2.222455007931428e-9	1.2424950943145243e-9	9.975051159102987e-10	9.36257621309242e-10
0.427	6.110360513567011e-9	2.195229576780142e-9	1.2164468425834255e-9	9.717511590342462e-10	9.10577238146952e-10
0.428	6.078931622937362e-9	2.168437032373755e-9	1.1908133847328544e-9	9.46407472822629e-10	8.853059948450727e-10
0.429	6.048004902153905e-9	2.1420746468776067e-9	1.1655920830585316e-9	9.214714421037632e-10	8.604412818650714e-10
0.43	6.017577318377781e-9	2.1161397416287014e-9	1.1407803474414321e-9	8.969404988946141e-10	8.359805367579099e-10
0.431	5.98764589369543e-9	2.0906296866063e-9	1.1163756348340172e-9	8.72812121890947e-10	8.11921243655179e-10
0.432	5.958207704538831e-9	2.0655418999135076e-9	1.0923754487571772e-9	8.490838359680942e-10	7.882609327708233e-10
0.433	5.9292598811178256e-9	2.0408738472696755e-9	1.0687773388076376e-9	8.25753211692128e-10	7.649971799132508e-10
0.434	5.900799606864344e-9	2.0166230415134745e-9	1.0455789001757576e-9	8.028178648413282e-10	7.42127606007721e-10
0.435	5.872824117888314e-9	1.9927870421164352e-9	1.022777773173466e-9	7.802754559377242e-10	7.196498766287881e-10
0.436	5.845330702445141e-9	1.9693634547068403e-9	1.000371642772265e-9	7.581236897886217e-10	6.975617015427105e-10
0.437	5.818316700414486e-9	1.9463499306037437e-9	9.783582381510583e-10	7.363603150378875e-10	6.758608342595942e-10
0.438	5.791779502790271e-9	1.9237441663610534e-9	9.56735332253749e-10	7.149831237269233e-10	6.545450715952164e-10
0.439	5.765716551181677e-9	1.901543903321434e-9	9.355007413563726e-10	6.939899508651083e-10	6.336122532422916e-10
0.44	5.7401253373250146e-9	1.8797469271799643e-9	9.146523246437009e-10	6.733786740096356e-10	6.130602613511191e-10
0.441	5.715003402606249e-9	1.8583510675573314e-9	8.941879837951016e-10	6.531472128545448e-10	5.928870201194049e-10
0.442	5.690348337594117e-9	1.8373541975825005e-9	8.741056625795958e-10	6.332935288288697e-10	5.730904953911882e-10
0.443	5.666157781583586e-9	1.816754233484647e-9	8.544033464599124e-10	6.138156247037287e-10	5.536686942646825e-10
0.444	5.642429422149571e-9	1.7965491341942822e-9	8.350790622054601e-10	5.947115442082547e-10	5.346196647089532e-10
0.445	5.619160994710766e-9	1.7767369009534037e-9	8.161308775140637e-10	5.759793716542285e-10	5.159414951892698e-10
0.446	5.5963502821033975e-9	1.7573155769345638e-9	7.975569006423554e-10	5.576172315693032e-10	4.976323143010403e-10
0.447	5.573995114164834e-9	1.738283246868721e-9	7.793552800446927e-10	5.396232883386854e-10	4.796902904121841e-10
0.448	5.552093367326846e-9	1.7196380366817693e-9	7.615242040204999e-10	5.219957458551819e-10	4.621136313138531e-10
0.449	5.530642964218463e-9	1.7013781131396106e-9	7.440619003698977e-10	5.04732847177469e-10	4.449005838793622e-10
0.45	5.509641873278237e-9	1.6835016835016837e-9	7.269666360575448e-10	4.878328741965108e-10	4.280494337312518e-10
0.451	5.489088108375823e-9	1.6660069951828012e-9	7.102367168845458e-10	4.712941473099821e-10	4.115585049163414e-10
0.452	5.468979728442751e-9	1.6488923354232307e-9	6.938704871683509e-10	4.551150251046313e-10	3.95426159588701e-10
0.453	5.449314837112269e-9	1.6321560309668722e-9	6.778663294305228e-10	4.3929390404643546e-10	3.796507977004137e-10
0.454	5.4300915823681505e-9	1.6157964477474729e-9	6.622226640923033e-10	4.238292181785112e-10	3.642308567000629e-10
0.455	5.4113081562023485e-9	1.5998119905827368e-9	6.469379491778341e-10	4.087194388266081e-10	3.491648112388018e-10
0.456	5.392962794281391e-9	1.5842011028762769e-9	6.320106800249985e-10	3.9396307431217895e-10	3.344511728839741e-10
0.457	5.37505377562142e-9	1.5689622663272712e-9	6.17439389003733e-10	3.7955866967284903e-10	3.20088489840128e-10
0.458	5.357579422271772e-9	1.5540940006477742e-9	6.032226452417749e-10	3.6550480639027495e-10	3.060753466773999e-10
0.459	5.3405380990069784e-9	1.539594863287563e-9	5.893590543577088e-10	3.518001021252455e-10	2.924103640671295e-10
0.46	5.323928213027142e-9	1.525463449166453e-9	5.758472582012804e-10	3.384432104599878e-10	2.790921985246644e-10
0.461	5.307748213666533e-9	1.5116983904139807e-9	5.626859346008431e-10	3.254328206475587e-10	2.661195421592374e-10
0.462	5.291996592110362e-9	1.4982983561163997e-9	5.498737971179088e-10	3.1276765736828607e-10	2.534911224308806e-10
0.463	5.2766718811196335e-9	1.485262052070875e-9	5.37409594808686e-10	3.0044648049313884e-10	2.41205701914252e-10
0.464	5.261772654763964e-9	1.4725882205468428e-9	5.25292111992563e-10	2.8846808485399325e-10	2.292620780693507e-10
0.465	5.24729752816234e-9	1.4602756400544153e-9	5.135201680274339e-10	2.768313000206891e-10	2.176590830190027e-10
0.466	5.233245157231671e-9	1.4483231251198001e-9	5.02092617091832e-10	2.6553499008484036e-10	2.063955833330922e-10
0.467	5.2196142384431206e-9	1.43672952606764e-9	4.910083479737702e-10	2.545780534503027e-10	1.954704798194361e-10
0.468	5.20640350858609e-9	1.4254937288102184e-9	4.802662838662503e-10	2.4395942263025837e-10	1.848827073212602e-10
0.46900000000000003	5.1936117445398324e-9	1.4146146546434511e-9	4.698653821693558e-10	2.3367806405083225e-10	1.746312345212012e-10
0.47000000000000003	5.181237763052568e-9	1.4040912600496274e-9	4.5980463429889156e-10	2.237329778612077e-10	1.647150637517867e-10
0.47100000000000003	5.169280420528112e-9	1.3939225365068089e-9	4.500830655014831e-10	2.141231977501519e-10	1.55133230812319e-10
0.47200000000000003	5.157738612819848e-9	1.3841075103048578e-9	4.4069973467611014e-10	2.0484779076892337e-10	1.458848047921267e-10
0.47300000000000003	5.1466112750321065e-9	1.374645242368014e-9	4.316537342019912e-10	1.9590585716048535e-10	1.36968887900109e-10
0.47400000000000003	5.135897381328759e-9	1.3655348280839812e-9	4.2294418977278645e-10	1.8729653019498766e-10	1.283846153005381e-10
0.47500000000000003	5.125595944749091e-9	1.3567753971394652e-9	4.1457026023705866e-10	1.7901897601145691e-10	1.201311549550566e-10
0.47600000000000003	5.115706017030805e-9	1.3483661133621226e-9	4.065311374449517e-10	1.7107239346565896e-10	1.122077074708358e-10
0.47700000000000004	5.106226688440156e-9	1.3403061745688523e-9	3.9882604610102575e-10	1.6345601398406942e-10	1.046135059548303e-10
0.47800000000000004	5.097157087609132e-9	1.3325948124204053e-9	3.914542436232242e-10	1.561691014239289e-10	9.73478158741051e-11
0.47900000000000004	5.0884963813796715e-9	1.3252312922822605e-9	3.8441502000790733e-10	1.4921095193931896e-10	9.04099349221719e-11
0.48000000000000004	5.080243774654832e-9	1.3182149130917158e-9	3.777076977009367e-10	1.4258089385324198e-10	8.379919289131831e-11
0.48100000000000004	5.072398510256882e-9	1.311545007231173e-9	3.7133163147474585e-10	1.36278287535639e-10	7.751495155086233e-11
0.48200000000000004	5.0649598687922744e-9	1.3052209404075612e-9	3.652862083113831e-10	1.3030252528733838e-10	7.155660453132729e-11
0.48300000000000004	5.057927168523465e-9	1.299242111537869e-9	3.5957084729146945e-10	1.2465303122986977e-10	6.592357721446984e-11
0.48400000000000004	5.051299765247525e-9	1.293607952640756e-9	3.541849994890634e-10	1.1932926120114062e-10	6.061532662915977e-11
0.48500000000000004	5.045077052181515e-9	1.2883179287341993e-9	3.4912814787237033e-10	1.1433070265691272e-10	5.563134135304849e-11
0.48600000000000004	5.039258459854605e-9	1.283371537739159e-9	3.4439980721029787e-10	1.0965687457808241e-10	5.097114142002861e-11
0.48700000000000004	5.033843456006875e-9	1.278768310389219e-9	3.3999952398480477e-10	1.0530732738370128e-10	4.663427823342539e-11
0.48800000000000004	5.0288315454947955e-9	1.2745078101461855e-9	3.3592687630903274e-10	1.0128164284974456e-10	4.262033448492248e-11
0.48900000000000005	5.024222270203344e-9	1.270589633121617e-9	3.3218147385118436e-10	9.757943403357633e-11	3.892892407917435e-11
0.49	5.020015208964739e-9	1.267013408004258e-9	3.2876295776413795e-10	9.420034520410812e-11	3.555969206410061e-11
0.491	5.016209977483752e-9	1.2637787959933613e-9	3.256710006207634e-10	9.114405177761392e-11	3.251231456682653e-11
0.492	5.012806228269607e-9	1.2608854907378663e-9	3.229053063549318e-10	8.841026025919798e-11	2.978649873526449e-11
0.493	5.009803650574409e-9	1.2583332182814378e-9	3.204656102081948e-10	8.599870818988408e-11	2.738198268530642e-11
0.494	5.007201970338118e-9	1.2561217370133195e-9	3.1835167868212006e-10	8.39091640993202e-11	2.529853545362026e-11
0.495	5.005000950140019e-9	1.254250837625017e-9	3.1656330949626634e-10	8.214142746407866e-11	2.353595695603168e-11
0.496	5.003200389156703e-9	1.2527203430727707e-9	3.151003315517877e-10	8.069532867154188e-11	2.209407795148041e-11
0.497	5.001800123126532e-9	1.2515301085458326e-9	3.139626049006574e-10	7.957072898936355e-11	2.097276001154012e-11
0.498	5.0008000243205745e-9	1.250680021440512e-9	3.1315002072049663e-10	7.87675205404928e-11	2.017189549549185e-11
0.499	5.000200001520007e-9	1.2501700013400076e-9	3.126625012950077e-10	7.828562628375768e-11	1.969140753094519e-11
0.5	5.e-9	1.25e-9	3.1250000000000006e-10	7.812499999999996e-11	1.953125e-11
0.501	5.000200001520007e-9	1.2501700013400078e-9	3.1266250129500776e-10	7.828562628375776e-11	1.969140753094519e-11
0.502	5.0008000243205745e-9	1.250680021440512e-9	3.1315002072049663e-10	7.87675205404928e-11	2.017189549549185e-11
0.503	5.001800123126532e-9	1.2515301085458322e-9	3.1396260490065736e-10	7.957072898936352e-11	2.097276001154012e-11
0.504	5.003200389156703e-9	1.2527203430727709e-9	3.151003315517877e-10	8.069532867154191e-11	2.209407795148041e-11
0.505	5.00500095014002e-9	1.2542508376250167e-9	3.165633094962662e-10	8.214142746407865e-11	2.353595695603168e-11
0.506	5.007201970338117e-9	1.25612173701332e-9	3.183516786821203e-10	8.390916409932019e-11	2.529853545362026e-11
0.507	5.00980365057441e-9	1.2583332182814374e-9	3.204656102081946e-10	8.599870818988408e-11	2.738198268530642e-11
0.508	5.0128062282696065e-9	1.2608854907378668e-9	3.229053063549316e-10	8.841026025919795e-11	2.978649873526449e-11
0.509	5.0162099774837525e-9	1.2637787959933608e-9	3.2567100062076315e-10	9.114405177761382e-11	3.251231456682653e-11
0.51	5.020015208964739e-9	1.267013408004258e-9	3.2876295776413826e-10	9.42003452041081e-11	3.555969206410061e-11
0.511	5.024222270203344e-9	1.2705896331216165e-9	3.3218147385118457e-10	9.757943403357664e-11	3.892892407917459e-11
0.512	5.0288315454947955e-9	1.2745078101461853e-9	3.359268763090326e-10	1.0128164284974443e-10	4.262033448492248e-11
0.513	5.033843456006874e-9	1.278768310389219e-9	3.3999952398480513e-10	1.0530732738370164e-10	4.663427823342581e-11
0.514	5.039258459854605e-9	1.2833715377391594e-9	3.4439980721029787e-10	1.0965687457808243e-10	5.097114142002861e-11
0.515	5.045077052181516e-9	1.2883179287341999e-9	3.491281478723708e-10	1.1433070265691353e-10	5.563134135304914e-11
0.516	5.051299765247524e-9	1.293607952640756e-9	3.541849994890636e-10	1.193292612011407e-10	6.061532662915994e-11
0.517	5.057927168523466e-9	1.2992421115378698e-9	3.595708472914705e-10	1.2465303122987044e-10	6.592357721447058e-11
0.518	5.0649598687922744e-9	1.305220940407562e-9	3.6528620831138317e-10	1.3030252528733872e-10	7.155660453132749e-11
0.519	5.072398510256883e-9	1.3115450072311738e-9	3.713316314747464e-10	1.362782875356397e-10	7.751495155086293e-11
0.52	5.080243774654832e-9	1.3182149130917156e-9	3.77707697700937e-10	1.4258089385324208e-10	8.379919289131853e-11
0.521	5.088496381379673e-9	1.3252312922822611e-9	3.844150200079082e-10	1.4921095193931984e-10	9.04099349221728e-11
0.522	5.097157087609131e-9	1.332594812420405e-9	3.9145424362322427e-10	1.5616910142392886e-10	9.73478158741051e-11
0.523	5.1062266884401566e-9	1.3403061745688523e-9	3.988260461010267e-10	1.634560139840703e-10	1.046135059548311e-10
0.524	5.115706017030807e-9	1.348366113362123e-9	4.0653113744495195e-10	1.7107239346565925e-10	1.122077074708361e-10
0.525	5.125595944749091e-9	1.3567753971394652e-9	4.145702602370588e-10	1.7901897601145715e-10	1.201311549550569e-10
0.526	5.1358973813287585e-9	1.3655348280839808e-9	4.229441897727864e-10	1.8729653019498768e-10	1.283846153005381e-10
0.527	5.146611275032106e-9	1.374645242368014e-9	4.3165373420199156e-10	1.9590585716048592e-10	1.369688879001095e-10
0.528	5.15773861281985e-9	1.3841075103048586e-9	4.4069973467611097e-10	2.048477907689238e-10	1.458848047921273e-10
0.529	5.169280420528111e-9	1.393922536506809e-9	4.500830655014837e-10	2.1412319775015225e-10	1.551332308123196e-10
0.53	5.18123776305257e-9	1.404091260049627e-9	4.5980463429889156e-10	2.2373297786120766e-10	1.647150637517867e-10
0.531	5.1936117445398324e-9	1.4146146546434515e-9	4.698653821693566e-10	2.3367806405083276e-10	1.746312345212019e-10
0.532	5.20640350858609e-9	1.4254937288102184e-9	4.802662838662504e-10	2.4395942263025827e-10	1.848827073212602e-10
0.533	5.21961423844312e-9	1.4367295260676409e-9	4.910083479737713e-10	2.545780534503039e-10	1.954704798194368e-10
0.534	5.233245157231674e-9	1.4483231251198008e-9	5.020926170918326e-10	2.6553499008484113e-10	2.063955833330929e-10
0.535	5.247297528162342e-9	1.4602756400544166e-9	5.135201680274349e-10	2.768313000206898e-10	2.176590830190034e-10
0.536	5.261772654763966e-9	1.472588220546844e-9	5.252921119925635e-10	2.884680848539933e-10	2.292620780693511e-10
0.537	5.276671881119633e-9	1.485262052070877e-9	5.374095948086879e-10	3.004464804931405e-10	2.412057019142537e-10
0.538	5.291996592110361e-9	1.4982983561163997e-9	5.498737971179088e-10	3.127676573682863e-10	2.534911224308806e-10
0.539	5.307748213666533e-9	1.5116983904139809e-9	5.626859346008439e-10	3.254328206475594e-10	2.661195421592383e-10
0.54	5.323928213027143e-9	1.5254634491664533e-9	5.758472582012813e-10	3.3844321045998826e-10	2.790921985246648e-10
0.541	5.340538099006978e-9	1.5395948632875634e-9	5.893590543577098e-10	3.5180010212524655e-10	2.924103640671304e-10
0.542	5.357579422271773e-9	1.5540940006477748e-9	6.032226452417754e-10	3.65504806390276e-10	3.060753466774008e-10
0.543	5.375053775621423e-9	1.5689622663272727e-9	6.174393890037349e-10	3.795586696728502e-10	3.200884898401294e-10
0.544	5.392962794281394e-9	1.5842011028762785e-9	6.320106800249996e-10	3.939630743121799e-10	3.344511728839751e-10
0.545	5.411308156202352e-9	1.599811990582739e-9	6.469379491778358e-10	4.087194388266101e-10	3.491648112388037e-10
0.546	5.430091582368152e-9	1.615796447747474e-9	6.622226640923045e-10	4.238292181785122e-10	3.642308567000639e-10
0.547	5.449314837112271e-9	1.632156030966874e-9	6.778663294305249e-10	4.392939040464377e-10	3.796507977004158e-10
0.548	5.468979728442753e-9	1.6488923354232324e-9	6.938704871683521e-10	4.551150251046323e-10	3.954261595887021e-10
0.549	5.489088108375826e-9	1.6660069951828035e-9	7.102367168845479e-10	4.712941473099836e-10	4.11558504916343e-10
0.55	5.509641873278237e-9	1.6835016835016835e-9	7.26966636057545e-10	4.878328741965103e-10	4.280494337312518e-10
0.551	5.530642964218467e-9	1.701378113139613e-9	7.440619003698991e-10	5.047328471774711e-10	4.449005838793639e-10
0.552	5.552093367326846e-9	1.7196380366817698e-9	7.615242040204999e-10	5.219957458551821e-10	4.621136313138531e-10
0.553	5.573995114164834e-9	1.7382832468687216e-9	7.793552800446937e-10	5.396232883386865e-10	4.796902904121846e-10
0.554	5.5963502821034e-9	1.7573155769345644e-9	7.975569006423562e-10	5.576172315693035e-10	4.976323143010409e-10
0.555	5.619160994710765e-9	1.7767369009534047e-9	8.161308775140646e-10	5.759793716542297e-10	5.15941495189271e-10
0.556	5.6424294221495705e-9	1.7965491341942818e-9	8.350790622054601e-10	5.947115442082544e-10	5.346196647089532e-10
0.557	5.666157781583584e-9	1.816754233484648e-9	8.544033464599134e-10	6.138156247037291e-10	5.536686942646837e-10
0.558	5.690348337594121e-9	1.8373541975825018e-9	8.74105662579597e-10	6.332935288288711e-10	5.730904953911894e-10
0.559	5.715003402606251e-9	1.8583510675573343e-9	8.941879837951043e-10	6.53147212854547e-10	5.928870201194075e-10
0.56	5.7401253373250146e-9	1.8797469271799635e-9	9.146523246437011e-10	6.733786740096358e-10	6.130602613511191e-10
0.561	5.765716551181679e-9	1.9015439033214354e-9	9.355007413563751e-10	6.939899508651096e-10	6.336122532422936e-10
0.562	5.7917795027902695e-9	1.9237441663610534e-9	9.567353322537491e-10	7.149831237269227e-10	6.545450715952164e-10
0.5630000000000001	5.8183167004144866e-9	1.9463499306037454e-9	9.783582381510594e-10	7.363603150378889e-10	6.758608342595956e-10
0.5640000000000001	5.845330702445143e-9	1.9693634547068427e-9	1.000371642772267e-9	7.581236897886231e-10	6.975617015427119e-10
0.5650000000000001	5.872824117888318e-9	1.992787042116439e-9	1.0227777731734683e-9	7.80275455937726e-10	7.196498766287903e-10
0.5660000000000001	5.900799606864344e-9	2.016623041513475e-9	1.0455789001757576e-9	8.028178648413288e-10	7.42127606007721e-10
0.5670000000000001	5.929259881117828e-9	2.0408738472696768e-9	1.0687773388076388e-9	8.257532116921301e-10	7.649971799132523e-10
0.5680000000000001	5.958207704538835e-9	2.0655418999135097e-9	1.092375448757179e-9	8.490838359680956e-10	7.882609327708248e-10
0.5690000000000001	5.9876458936954345e-9	2.0906296866063033e-9	1.1163756348340201e-9	8.728121218909497e-10	8.119212436551821e-10
0.5700000000000001	6.017577318377782e-9	2.116139741628702e-9	1.1407803474414317e-9	8.969404988946141e-10	8.359805367579099e-10
0.5710000000000001	6.048004902153906e-9	2.1420746468776075e-9	1.1655920830585339e-9	9.214714421037654e-10	8.60441281865073e-10
0.5720000000000001	6.078931622937364e-9	2.1684370323737575e-9	1.1908133847328563e-9	9.464074728226297e-10	8.853059948450743e-10
0.5730000000000001	6.110360513567013e-9	2.1952295767801456e-9	1.2164468425834286e-9	9.71751159034248e-10	9.10577238146955e-10
0.5740000000000001	6.142294662399048e-9	2.2224550079314323e-9	1.2424950943145286e-9	9.975051159103022e-10	9.36257621309246e-10
0.5750000000000001	6.174737213911478e-9	2.2501161033745227e-9	1.2689608257402834e-9	1.0236720063317248e-9	9.62349801479584e-10
0.5760000000000001	6.207691369321334e-9	2.278215690920515e-9	1.2958467713203113e-9	1.0502545414202601e-9	9.88856483945247e-10
0.5770000000000001	6.241160387214701e-9	2.3067566492081774e-9	1.3231557147065474e-9	1.0772554810811397e-9	1.015780422674788e-9
0.5780000000000001	6.275147584189901e-9	2.335741908279183e-9	1.350890489301503e-9	1.104677634557084e-9	1.043124420870978e-9
0.5790000000000001	6.309656335513936e-9	2.365174450165244e-9	1.3790539788280706e-9	1.132523860993776e-9	1.070891331535204e-9
0.5800000000000001	6.344690075792508e-9	2.3950573094874127e-9	1.4076491179111386e-9	1.1607970700170692e-9	1.099084058043553e-9
0.5810000000000001	6.3802522996537845e-9	2.425393574067697e-9	1.4366788926711755e-9	1.1895002223220443e-9	1.127705554734763e-9
0.5820000000000001	6.416346562446176e-9	2.456186385553244e-9	1.4661463413300113e-9	1.2186363302742021e-9	1.156758827510251e-9
0.5830000000000001	6.452976480950325e-9	2.4874389400532598e-9	1.496054554828994e-9	1.2482084585229269e-9	1.18624693444641e-9
0.5840000000000001	6.490145734105618e-9	2.5191544887889487e-9	1.52640667745978e-9	1.2782197246274871e-9	1.216172986419415e-9
0.5850000000000001	6.52785806375141e-9	2.551336338756645e-9	1.5572059075079532e-9	1.30867329969578e-9	1.246540147742737e-9
0.5860000000000001	6.566117275383238e-9	2.5839878534043884e-9	1.5884554979096765e-9	1.3395724090359983e-9	1.277351636817579e-9
0.587	6.604927238924298e-9	2.6171124533221896e-9	1.6201587569216626e-9	1.3709203328215305e-9	1.308610726796498e-9
0.588	6.644291889512474e-9	2.6507136169462165e-9	1.6523190488046515e-9	1.4027204067692607e-9	1.340320746260414e-9
0.589	6.684215228303108e-9	2.684794881277142e-9	1.6849397945206507e-9	1.4349760228315284e-9	1.372485079909247e-9
0.59	6.724701323287923e-9	2.719359842612937e-9	1.7180244724441908e-9	1.4676906299020025e-9	1.405107169266457e-9
0.591	6.765754310130265e-9	2.7544121572963344e-9	1.7515766190878517e-9	1.500867734535731e-9	1.438190513397701e-9
0.592	6.80737839301707e-9	2.789955542477271e-9	1.785599829842321e-9	1.5345109016835836e-9	1.471738669643899e-9
0.593	6.849577845527758e-9	2.825993776890528e-9	1.8200977597312202e-9	1.568623755441393e-9	1.505755254368936e-9
0.594	6.8923570115204466e-9	2.8625307016489083e-9	1.8550741241810233e-9	1.6032099798140519e-9	1.54024394372231e-9
0.595	6.9357203060357535e-9	2.899570221052191e-9	1.8905326998062997e-9	1.6382733194948274e-9	1.57520847441696e-9
0.596	6.979672216218523e-9	2.937116303412175e-9	1.9264773252105896e-9	1.6738175806601922e-9	1.610652644522593e-9
0.597	7.024217302257845e-9	2.9751729818941313e-9	1.9629119018032024e-9	1.709846631780469e-9	1.646580314274787e-9
0.598	7.069360198345651e-9	3.013744355374921e-9	1.9998403946322374e-9	1.7463644044465672e-9	1.682995406900149e-9
0.599	7.1151056136542754e-9	3.0528345893181547e-9	2.0372668332341245e-9	1.7833748942131174e-9	1.719901909457865e-9
0.6	7.161458333333332e-9	3.0924479166666667e-9	2.075195312499999e-9	1.8208821614583324e-9	1.757303873697916e-9
0.601	7.208423219526274e-9	3.13258863875266e-9	2.1136299935592565e-9	1.8588903322609059e-9	1.795205416936319e-9
0.602	7.256005212406999e-9	3.173261126225861e-9	2.1525751046805776e-9	1.8974035992942565e-9	1.833610722947676e-9
0.603	7.304209331236913e-9	3.214469820000019e-9	2.1920349421907957e-9	1.936426222738489e-9	1.872524042875413e-9
0.604	7.353040675442802e-9	3.2562192322180917e-9	2.2320138714119143e-9	1.9759625312103677e-9	1.911949696159984e-9
0.605	7.402504425715969e-9	3.298513947236534e-9	2.272516327616677e-9	2.0160169227117133e-9	1.951892071485471e-9
0.606	7.45260584513301e-9	3.3413586226290105e-9	2.3135468170030126e-9	2.0565938655965114e-9	1.992355627744886e-9
0.607	7.503350280298636e-9	3.3847579902098914e-9	2.3551099176877045e-9	2.0976978995571594e-9	2.033344895024522e-9
0.608	7.554743162511061e-9	3.428716857078032e-9	2.3972102807197744e-9	2.1393336366302113e-9	2.07486447560782e-9
0.609	7.606790008950284e-9	3.4732401066810976e-9	2.4398526311138015e-9	2.181505762221976e-9	2.116919044999021e-9
0.61	7.659496423889784e-9	3.518332699900929e-9	2.483041768903717e-9	2.224219036154413e-9	2.159513352967087e-9
0.611	7.712868099932128e-9	3.5639996761603706e-9	2.5267825702174314e-9	2.267478293731697e-9	2.202652224610263e-9
0.612	7.766910819268847e-9	3.610246154551908e-9	2.5710799883726735e-9	2.3112884468278634e-9	2.246340561441663e-9
0.613	7.82163045496522e-9	3.6570773349886786e-9	2.6159390549945435e-9	2.35565448499601e-9	2.290583342496376e-9
0.614	7.877032972270326e-9	3.7044984993781824e-9	2.6613648811551468e-9	2.4005814765993873e-9	2.335385625460448e-9
0.615	7.933124429953003e-9	3.752515012819254e-9	2.707362658535817e-9	2.4460745699649572e-9	2.380752547822242e-9
0.616	7.989910981664101e-9	3.8011323248226856e-9	2.7539376606123312e-9	2.4921389945597416e-9	2.426689328046595e-9
0.617	8.047398877325714e-9	3.850355970556064e-9	2.801095243863651e-9	2.538780062190546e-9	2.473201266772271e-9
0.618	8.1055944645478e-9	3.9001915721132336e-9	2.8488408490045925e-9	2.5860031682274316e-9	2.520293748033142e-9
0.619	8.164504190072876e-9	3.950644839808997e-9	2.897180002243026e-9	2.6338137928515337e-9	2.56797224050366e-9
0.62	8.224134601249279e-9	4.001721573499445e-9	2.946118316561986e-9	2.68221750232762e-9	2.616242298769029e-9
0.621	8.284492347533588e-9	4.053427663928557e-9	2.9956614930272984e-9	2.731219950301984e-9	2.665109564620656e-9
0.622	8.345584182022914e-9	4.1057690941015964e-9	3.0458153221212666e-9	2.780826879126184e-9	2.714579768377415e-9
0.623	8.407416963017514e-9	4.15875194068579e-9	3.0965856851028596e-9	2.8310441212071257e-9	2.764658730233194e-9
0.624	8.469997655614516e-9	4.212382375438965e-9	3.147978555395077e-9	2.881877600384105e-9	2.815352361631362e-9
0.625	8.533333333333335e-9	4.266666666666667e-9	3.2000000000000018e-9	2.9333333333333356e-9	2.866666666666667e-9
0.626	8.597431179773423e-9	4.321611180708372e-9	3.2526561809421105e-9	2.9854174310005446e-9	2.918607743515152e-9
0.627	8.662298490305128e-9	4.377222383453434e-9	3.3059533567405074e-9	3.038136100062278e-9	2.971181785892721e-9
0.628	8.727942673794252e-9	4.433506841887361e-9	3.3598978839106386e-9	3.091495644416457e-9	3.024395084542913e-9
0.629	8.794371254361132e-9	4.490471225669122e-9	3.4144962184961197e-9	3.145502466702869e-9	3.078254028754557e-9
0.63	8.861591873174884e-9	4.5481223087400695e-9	3.469754917631365e-9	3.2001630698541892e-9	3.132765107909896e-9
0.631	8.929612290283678e-9	4.606466970965262e-9	3.525680641135662e-9	3.2554840586782616e-9	3.18793491306391e-9
0.632	8.998440386481675e-9	4.665512199807801e-9	3.5822801531393293e-9	3.3114721414722123e-9	3.243770138555433e-9
0.633	9.068084165213562e-9	4.725265092036897e-9	3.639560323742729e-9	3.36813413166919e-9	3.300277583650804e-9
0.634	9.138551754517382e-9	4.785732855470494e-9	3.6975281307087704e-9	3.425476949518344e-9	3.357464154220734e-9
0.635	9.209851409006627e-9	4.846922810753108e-9	3.756190661189728e-9	3.4835076237988822e-9	3.415336864451172e-9
0.636	9.281991511892262e-9	4.908842393169654e-9	3.815555113489001e-9	3.5422332935688398e-9	3.473902838588798e-9
0.637	9.354980577045745e-9	4.971499154496123e-9	3.875628798858715e-9	3.6016612099493645e-9	3.533169312722027e-9
0.638	9.42882725110382e-9	5.034900764887854e-9	3.936419143333864e-9	3.6617987379453674e-9	3.593143636598241e-9
0.639	9.503540315616066e-9	5.099055014806283e-9	3.997933689603835e-9	3.7226533583032245e-9	3.653833275478073e-9
0.64	9.579128689236111e-9	5.163969816984953e-9	4.060180098922165e-9	3.784232669406465e-9	3.715245812027542e-9
0.641	9.655601429957511e-9	5.2296532084357515e-9	4.12316615305531e-9	3.8465443892102015e-9	3.777388948248922e-9
0.642	9.732967737395255e-9	5.296113352496176e-9	4.1868997562714055e-9	3.909596357215213e-9	3.840270507451165e-9
0.643	9.81123695511395e-9	5.363358540918644e-9	4.251388937369816e-9	3.97339653648261e-9	3.903898436260808e-9
0.644	9.890418573003722e-9	5.4313971960027084e-9	4.316641851752457e-9	4.037953015689893e-9	3.96828080667425e-9
0.645	9.970522229704883e-9	5.500237872771204e-9	4.3826667835377814e-9	4.1032740112294236e-9	4.033425818152339e-9
0.646	1.00515577150825e-8	5.569889261191274e-9	4.449472147718468e-9	4.169367869350265e-9	4.099341799758217e-9
0.647	1.0133534972751968e-8	5.640360188441364e-9	4.517066492363712e-9	4.236243068344298e-9	4.166037212339448e-9
0.648	1.0216464102656763e-8	5.711659621225114e-9	4.5854585008672e-9	4.303908220777721e-9	4.233520650755355e-9
0.649	1.030035536369957e-8	5.783796668133376e-9	4.654656994241828e-9	4.372372075768938e-9	4.301800846150718e-9
0.65	1.038521917642797e-8	5.856780582055308e-9	4.724670933462145e-9	4.4416435213138535e-9	4.370886668276779e-9
0.651	1.0471066125775995e-8	5.9306207626397914e-9	4.7955094218557425e-9	4.511731586659732e-9	4.440787127860726e-9
0.652	1.0557906963862762e-8	6.00532675880824e-9	4.867181707544609e-9	4.5826454447287e-9	4.511511379024726e-9
0.653	1.0645752612849603e-8	6.0809082713200746e-9	4.939697185937693e-9	4.654394414592095e-9	4.583068721755698e-9
0.654	1.0734614167856925e-8	6.157375155392006e-9	5.013065402275778e-9	4.726987963996714e-9	4.655468604426955e-9
0.655	1.0824502899942344e-8	6.234737423372493e-9	5.087296054230029e-9	4.8004357119444085e-9	4.728720626373008e-9
0.656	1.091543025914132e-8	6.313005247472473e-9	5.162398994555257e-9	4.874747431325953e-9	4.80283454051863e-9
0.657	1.100740787757195e-8	6.392188962553926e-9	5.2383842337994216e-9	4.949933051610796e-9	4.877820256063637e-9
0.658	1.1100447572605309e-8	6.4722990689774425e-9	5.315261943070475e-9	5.026002661593732e-9	4.953687841224549e-9
0.659	1.1194561350102948e-8	6.553346235510286e-9	5.3930424568621185e-9	5.1029665122000764e-9	5.030447526034567e-9
0.66	1.1289761407723032e-8	6.635341302296322e-9	5.471736275939647e-9	5.180835019350473e-9	5.108109705203182e-9
0.661	1.1386060138296885e-8	6.718295283889348e-9	5.5513540702874655e-9	5.259618766886992e-9	5.186684941036877e-9
0.662	1.1483470133277488e-8	6.8022193723512845e-9	5.631906682119733e-9	5.339328509561844e-9	5.266183966422376e-9
0.663	1.1582004186261784e-8	6.88712494041681e-9	5.713405128955565e-9	5.419975176090256e-9	5.346617687873928e-9
0.664	1.1681675296588379e-8	6.973023544725997e-9	5.795860606760402e-9	5.501569872269005e-9	5.427997188646154e-9
0.665	1.178249667301259e-8	7.059926929126614e-9	5.87928449315512e-9	5.584123884162243e-9	5.510333731914027e-9
0.666	1.1884481737460684e-8	7.147847028047789e-9	5.963688350694566e-9	5.6676486813562626e-9	5.593638764021683e-9
0.667	1.198764412886515e-8	7.23679596994672e-9	6.049083930217115e-9	5.752155920284711e-9	5.677923917801612e-9
0.668	1.2091997707083006e-8	7.326786080830224e-9	6.135483174267029e-9	5.837657447626232e-9	5.76320101596603e-9
0.669	1.2197556556899232e-8	7.417829887852975e-9	6.222898220591411e-9	5.9241653037760195e-9	5.849482074572172e-9
0.67	1.2304334992117253e-8	7.509940122994261e-9	6.311341405713512e-9	6.011691726393323e-9	5.936779306563277e-9
0.671	1.2412347559738744e-8	7.603129726815222e-9	6.400825268584339e-9	6.100249154026618e-9	6.025105125387191e-9
0.672	1.2521609044234893e-8	7.697411852298554e-9	6.491362554314468e-9	6.189850229818445e-9	6.114472148694443e-9
0.673	1.2632134471911317e-8	7.792799868772638e-9	6.5829662179879665e-9	6.280507805291797e-9	6.204893202117756e-9
0.674	1.2743939115369105e-8	7.889307365922313e-9	6.6756494285606155e-9	6.3722349442201925e-9	6.296381323135086e-9
0.675	1.2857038498064149e-8	7.986948157888337e-9	6.7694255728443836e-9	6.465044926583395e-9	6.388949765018146e-9
0.676	1.2971448398967414e-8	8.085736287457774e-9	6.864308259580365e-9	6.5589512526110125e-9	6.482612000868675e-9
0.677	1.3087184857328559e-8	8.185686030347654e-9	6.96031132360243e-9	6.653967646916124e-9	6.577381727744546e-9
0.678	1.3204264177545474e-8	8.28681189958409e-9	7.057448830093739e-9	6.750108062721154e-9	6.673272870878006e-9
0.679	1.3322702934142486e-8	8.389128649979422e-9	7.155735078938657e-9	6.8473866861784605e-9	6.770299587988418e-9
0.68	1.3442517976859869e-8	8.492651282709781e-9	7.255184609172259e-9	6.945817940787877e-9	6.868476273691784e-9
0.681	1.3563726435857565e-8	8.59739504999558e-9	7.355812203530083e-9	7.045416491913706e-9	6.967817564009615e-9
0.682	1.3686345727035927e-8	8.70337545988763e-9	7.457632893100548e-9	7.146197251403784e-9	7.068338340979596e-9
0.683	1.3810393557476513e-8	8.810608281161527e-9	7.560661962082782e-9	7.248175382313098e-9	7.170053737370677e-9
0.684	1.3935887931006004e-8	8.919109548323101e-9	7.664914952652373e-9	7.351366303734698e-9	7.272979141505275e-9
0.685	1.4062847153886341e-8	9.028895566727714e-9	7.770407669938058e-9	7.455785695740644e-9	7.377130202191291e-9
0.686	1.419128984063435e-8	9.13998291781645e-9	7.87715618711197e-9	7.56144950443585e-9	7.482522833766827e-9
0.687	1.4321234919974263e-8	9.252388464472115e-9	7.985176850596575e-9	7.668373947127697e-9	7.589173221260472e-9
0.6880000000000001	1.445270164092644e-8	9.366129356498215e-9	8.094486285391152e-9	7.776575517614395e-9	7.697097825670202e-9
0.6890000000000001	1.4585709579035929e-8	9.481223036224048e-9	8.205101400521078e-9	7.886070991595335e-9	7.806313389363902e-9
0.6900000000000001	1.4720278642744424e-8	9.597687244239269e-9	8.317039394612975e-9	7.996877432206399e-9	7.916836941604763e-9
0.6910000000000001	1.4856429079909482e-8	9.715540025261267e-9	8.430317761599213e-9	8.109012195683694e-9	8.02868580420482e-9
0.6920000000000001	1.499418148447475e-8	9.83479973413889e-9	8.544954296554925e-9	8.222492937158937e-9	8.141877597309936e-9
0.6930000000000001	1.5133556803295153e-8	9.955485041996009e-9	8.660967101671223e-9	8.337337616590024e-9	8.256430245319727e-9
0.6940000000000001	1.5274576343121245e-8	1.0077614942518743e-8	8.778374592368112e-9	8.453564504830463e-9	8.372361982946046e-9
0.6950000000000001	1.541726177774688e-8	1.0201208758390076e-8	8.897195503550878e-9	8.571192189841072e-9	8.489691361413628e-9
0.6960000000000001	1.5561635155324488e-8	1.032628614787584e-8	9.01744889601368e-9	8.690239583048133e-9	8.608437254806753e-9
0.6970000000000001	1.570771890585247e-8	1.0452867111565977e-8	9.139154162994358e-9	8.810725925851448e-9	8.728618866565726e-9
0.6980000000000001	1.5855535848839328e-8	1.0580971999275474e-8	9.262331036884515e-9	8.932670796286775e-9	8.850255736137337e-9
0.6990000000000001	1.6005109201149257e-8	1.0710621517109008e-8	9.38699959609895e-9	9.056094115846432e-9	8.973367745783302e-9
0.7000000000000001	1.6156462585034027e-8	1.0841836734693893e-8	9.513180272108848e-9	9.181016156462596e-9	9.09797512755103e-9
0.7010000000000001	1.6309620036356285e-8	1.0974639092585781e-8	9.640893856643156e-9	9.307457547657504e-9	9.22409847041109e-9
0.7020000000000001	1.6464606013009366e-8	1.1109050409851911e-8	9.77016150906255e-9	9.435439283865213e-9	9.35175872756588e-9
0.7030000000000001	1.6621445403539013e-8	1.1245092891836595e-8	9.901004763910987e-9	9.56498273192959e-9	9.48097722393424e-9
0.7040000000000001	1.6780163535972543e-8	1.1382789138114056e-8	1.003344553864944e-8	9.696109638783274e-9	9.61177566381674e-9
0.7050000000000001	1.6940786186860958e-8	1.1522162150633685e-8	1.0167506141576864e-8	9.828842139312651e-9	9.74417613874661e-9
0.7060000000000001	1.7103339590540207e-8	1.1663235342063073e-8	1.0303209279943792e-8	9.963202764413968e-9	9.87820113553152e-9
0.7070000000000001	1.7267850448617185e-8	1.1806032544334196e-8	1.0440578068263452e-8	1.0099214449245753e-8	1.001387354449134e-8
0.7080000000000001	1.7434345939687042e-8	1.1950578017398413e-8	1.0579636036826255e-8	1.0236900541683212e-8	1.015121666789746e-8
0.7090000000000001	1.7602853729288087e-8	1.2096896458196157e-8	1.0720407140423173e-8	1.0376284810979932e-8	1.029025422861912e-8
0.7100000000000001	1.7773401980100885e-8	1.224501300984721e-8	1.086291576728379e-8	1.0517391456642933e-8	1.043101037898272e-8
0.7110000000000001	1.794601936239835e-8	1.239495327106775e-8	1.1007186748235092e-8	1.0660245117526938e-8	1.057350970984989e-8
0.7120000000000001	1.812073506475405e-8	1.254674330582063e-8	1.1153245366087282e-8	1.0804870881153942e-8	1.07177772599206e-8
0.7130000000000001	1.8297578805015677e-8	1.2700409653205357e-8	1.1301117365252787e-8	1.0951294293264633e-8	1.08638385252676e-8
0.714	1.847658084155151e-8	1.2855979337594607e-8	1.1450828961605382e-8	1.1099541367608077e-8	1.101171946910875e-8
0.715	1.8657771984777386e-8	1.30134798790243e-8	1.1602406852586033e-8	1.1249638595976463e-8	1.116144653182407e-8
0.716	1.8841183608972142e-8	1.3172939303844365e-8	1.1755878227562424e-8	1.140161295849193e-8	1.131304664122431e-8
0.717	1.9026847664389926e-8	1.3334386155637723e-8	1.191127077844967e-8	1.1555491934152656e-8	1.14665472230784e-8
0.718	1.921479668967781e-8	1.3497849506415262e-8	1.2068612710599626e-8	1.171130351164572e-8	1.162197621190724e-8
0.719	1.9405063824607327e-8	1.366335896809454e-8	1.222793275396634e-8	1.1869076200434293e-8	1.177936206205128e-8
0.72	1.9597682823129253e-8	1.38309447042706e-8	1.238926017455594e-8	1.2028839042127263e-8	1.19387337590201e-8
0.721	1.9792688066760765e-8	1.4000637442287285e-8	1.2552624786168916e-8	1.219062162213933e-8	1.210012083113192e-8
0.722	1.9990114578314784e-8	1.4172468485617877e-8	1.2718056962443653e-8	1.235445408165009e-8	1.22635533614517e-8
0.723	2.018999803598134e-8	1.4346469726563932e-8	1.2885587649209575e-8	1.252036712987099e-8	1.242906200003634e-8
0.724	2.0392374787771443e-8	1.4522673659281853e-8	1.305524837715946e-8	1.2688392056628858e-8	1.259667797649621e-8
0.725	2.0597281866333866e-8	1.4701113393146695e-8	1.3227071274849896e-8	1.2858560745275691e-8	1.276643311288215e-8
0.726	2.0804757004156085e-8	1.4881822666463152e-8	1.3401089082039921e-8	1.303090568593411e-8	1.293835983690766e-8
0.727	2.1014838649160606e-8	1.5064835860534245e-8	1.3577335163377653e-8	1.3205459989088491e-8	1.311249119551621e-8
0.728	2.122756598070833e-8	1.5250188014097915e-8	1.3755843522445303e-8	1.3382257399532151e-8	1.328886086880387e-8
0.729	2.1442978926021326e-8	1.543791483814301e-8	1.3936648816173416e-8	1.3561332310681024e-8	1.346750318430793e-8
0.73	2.166111817703736e-8	1.5628052731115634e-8	1.4119786369635204e-8	1.3742719779265101e-8	1.364845313167257e-8
0.731	2.1882025207709196e-8	1.5820638794527877e-8	1.4305292191232544e-8	1.3926455540408716e-8	1.383174637770276e-8
0.732	2.2105742291762117e-8	1.6015710848980835e-8	1.4493202988285519e-8	1.4112576023111685e-8	1.401741928181823e-8
0.733	2.233231252092348e-8	1.6213307450614685e-8	1.4683556183037482e-8	1.430111836614318e-8	1.420550891191961e-8
0.734	2.2561779823638628e-8	1.641346790799867e-8	1.4876389929088685e-8	1.449212043436118e-8	1.439605306067931e-8
0.735	2.2794188984288068e-8	1.6616232299474523e-8	1.5071743128271134e-8	1.4685620835470277e-8	1.458909026227007e-8
0.736	2.3029585662921097e-8	1.682164149096709e-8	1.5269655447978583e-8	1.4881658937231471e-8	1.478465980954468e-8
0.737	2.3268016415521884e-8	1.702973715427668e-8	1.547016733896539e-8	1.5080274885137556e-8	1.49828017716806e-8
0.738	2.3509528714824357e-8	1.724056178586793e-8	1.5673320053628826e-8	1.5281509620569054e-8	1.518355701230411e-8
0.739	2.3754170971692844e-8	1.745415872617054e-8	1.5879155664789966e-8	1.5485404899444834e-8	1.538696720810854e-8
0.74	2.400199255708611e-8	1.7670572179407937e-8	1.6087717084988395e-8	1.569200331138351e-8	1.559307486798229e-8
0.741	2.4253043824622946e-8	1.78898472339702e-8	1.629904808630701e-8	1.5901348299391216e-8	1.580192335266227e-8
0.742	2.4507376133768128e-8	1.8112029883348482e-8	1.6513193320743573e-8	1.6113484180092346e-8	1.601355689492953e-8
0.743	2.476504187365823e-8	1.833716704764836e-8	1.6730198341145893e-8	1.6328456164520267e-8	1.622802062036388e-8
0.744	2.502609448758753e-8	1.8565306595700765e-8	1.695010962272905e-8	1.6546310379486127e-8	1.644536056867541e-8
0.745	2.529058849817492e-8	1.8796497367788996e-8	1.7172974585192514e-8	1.676709388954341e-8	1.666562371563112e-8
0.746	2.5558579533233368e-8	1.9030789199012005e-8	1.739884161545667e-8	1.6990854719567826e-8	1.688885799559563e-8
0.747	2.5830124352364346e-8	1.926823294330355e-8	1.762776009103835e-8	1.7217641877972054e-8	1.711511232470548e-8
0.748	2.6105280874300792e-8	1.9508880498129145e-8	1.7859780404086228e-8	1.7447505380575503e-8	1.734443662469783e-8
0.749	2.6384108205022103e-8	1.9752784829881833e-8	1.8094953986096758e-8	1.7680496275150486e-8	1.757688184741393e-8
0.75	2.6666666666666667e-8	2.0000000000000007e-8	1.833333333333334e-8	1.7916666666666662e-8	1.78125e-8
0.751	2.6953017827267422e-8	2.025058119183034e-8	1.857497203297108e-8	1.8156069743256247e-8	1.805134417082755e-8
0.752	2.724322453133737e-8	2.050458473826035e-8	1.8819924789991093e-8	1.8398759802923783e-8	1.829346855615696e-8
0.753	2.753735093133289e-8	2.0762068150145662e-8	1.906824745484886e-8	1.8644792281024656e-8	1.85389284875686e-8
0.754	2.783546252002356e-8	2.1023090145558176e-8	1.9319997051941823e-8	1.8894223778537726e-8	1.878778046018672e-8
0.755	2.813762616379836e-8	2.1287710679882247e-8	1.957523180890321e-8	1.9147112091158452e-8	1.904008216172227e-8
0.756	2.8443910136939407e-8	2.1555990976786928e-8	1.9834011186748812e-8	1.94035162392393e-8	1.92958925023619e-8
0.757	2.8754384156895106e-8	2.182799356010348e-8	2.0096395910905558e-8	1.9663496498606088e-8	1.955527164553122e-8
0.758	2.9069119420586324e-8	2.2103782286638296e-8	2.036244800315129e-8	1.9927114432279553e-8	1.981828103956161e-8
0.759	2.9388188641779952e-8	2.2383422379952882e-8	2.063223081449611e-8	2.0194432923131917e-8	2.008498345029087e-8
0.76	2.9711666089566013e-8	2.266698046514312e-8	2.0905809059037396e-8	2.0465516207510976e-8	2.035544299462936e-8
0.761	3.003962762797544e-8	2.2954524604651988e-8	2.1183248848821138e-8	2.0740429909863406e-8	2.062972517512398e-8
0.762	3.0372150756777104e-8	2.3246124335150544e-8	2.1464617729743906e-8	2.1019241078392233e-8	2.090789691555433e-8
0.763	3.070931465349458e-8	2.354185070552378e-8	2.1749984718531085e-8	2.1302018221782912e-8	2.119002659759586e-8
0.764	3.105120021668417e-8	2.38417763159993e-8	2.2039420340828066e-8	2.1588831347035266e-8	2.147618409858707e-8
0.765	3.139789011051744e-8	2.4145975358457794e-8	2.2332996670442877e-8	2.1879751998439145e-8	2.176644083043822e-8
0.766	3.174946881071351e-8	2.4454523657966624e-8	2.2630787369779904e-8	2.2174853297733217e-8	2.206086977972156e-8
0.767	3.2106022651867606e-8	2.4767498715578522e-8	2.2932867731506234e-8	2.2474209985488182e-8	2.235954554898366e-8
0.768	3.246763987622468e-8	2.5084979752439672e-8	2.323931472149342e-8	2.2777898463756846e-8	2.266254439932272e-8
0.769	3.283441068394848e-8	2.540704775525324e-8	2.3550207023079433e-8	2.308599684003598e-8	2.296994429427511e-8
0.77	3.3206427284938575e-8	2.5733785523145513e-8	2.3865625082697246e-8	2.3398584972585183e-8	2.328182494505716e-8
0.771	3.358378395224984e-8	2.6065277715984484e-8	2.4185651156918148e-8	2.3715744517151562e-8	2.359826785720992e-8
0.772	3.396657707717129e-8	2.6401610904202462e-8	2.4510369360960256e-8	2.4037558975149703e-8	2.391935637869706e-8
0.773	3.4354905226023197e-8	2.6742873620175927e-8	2.4839865718714106e-8	2.436411374334865e-8	2.424517574950729e-8
0.774	3.4748869198733666e-8	2.708915641121866e-8	2.5174228214339895e-8	2.4695496165120222e-8	2.45758131528153e-8
0.775	3.514857208925888e-8	2.7440551894245965e-8	2.5513546845492744e-8	2.503179558330442e-8	2.491135776775735e-8
0.776	3.5554119347913215e-8	2.7797154812170315e-8	2.58579136782346e-8	2.5373103394750664e-8	2.525190082387968e-8
0.777	3.5965618845678194e-8	2.8159062092091084e-8	2.6207422903694303e-8	2.5719513106595085e-8	2.559753565732031e-8
0.778	3.638318094056273e-8	2.85263729053439e-8	2.6562170896539205e-8	2.607112039433803e-8	2.594835776878774e-8
0.779	3.680691854608897e-8	2.8899188729477513e-8	2.6922256275324665e-8	2.642802316178644e-8	2.630446488340188e-8
0.78	3.723694720198218e-8	2.9277613412228815e-8	2.7287779964790457e-8	2.6790321602930883e-8	2.666595701246598e-8
0.781	3.7673385147145746e-8	2.9661753237570218e-8	2.765884526017634e-8	2.715811826582787e-8	2.703293651724075e-8
0.782	3.811635339500576e-8	3.005171699390579e-8	2.8035557893630785e-8	2.7531518118562054e-8	2.740550817479486e-8
0.783	3.856597581131336e-8	3.044761604449618e-8	2.841802610279191e-8	2.7910628617365828e-8	2.778377924600931e-8
0.784	3.9022379194497176e-8	3.0849564400196355e-8	2.880636070162114e-8	2.829555977697734e-8	2.81678595458164e-8
0.785	3.948569335866041e-8	3.1257678794591924e-8	2.9200675153574806e-8	2.8686424243320517e-8	2.855786151575695e-8
0.786	3.995605121932383e-8	3.167207876162607e-8	2.960108564720162e-8	2.9083337368595507e-8	2.895390029894398e-8
0.787	4.043358888201719e-8	3.209288671581015e-8	3.000771117425841e-8	2.948641728887045e-8	2.935609381752347e-8
0.788	4.0918445733828737e-8	3.252022803511768e-8	3.04206736104399e-8	2.9895785004270475e-8	2.976456285272811e-8
0.789	4.1410764538025154e-8	3.295423114666354e-8	3.084009779882314e-8	3.0311564461863005e-8	3.017943112762301e-8
0.79	4.191069153186032e-8	3.339502761527624e-8	3.1266111636130196e-8	3.0733882641343706e-8	3.060082539264707e-8
0.791	4.241837652769573e-8	3.3842752235074534e-8	3.1698846161919204e-8	3.1162869643630406e-8	3.10288755140582e-8
0.792	4.293397301756132e-8	3.429754312416575e-8	3.2138435650816854e-8	3.159865878247959e-8	3.146371456539531e-8
0.793	4.34576382812907e-8	3.475954182258695e-8	3.2585017707910974e-8	3.204138667924203e-8	3.190547892207478e-8
0.794	4.39895334983706e-8	3.522889339361675e-8	3.3038733367428294e-8	3.249119336088119e-8	3.23543083592444e-8
0.795	4.452982386365123e-8	3.570574652859036e-8	3.349972719482513e-8	3.294822236138384e-8	3.28103461530235e-8
0.796	4.50786787070696e-8	3.619025365535638e-8	3.3968147392428056e-8	3.3412620826695985e-8	3.327373918526298e-8
0.797	4.563627161754589e-8	3.668257105052096e-8	3.444414590876471e-8	3.3884539623325674e-8	3.37446380519659e-8
0.798	4.620278057121915e-8	3.718285895562993e-8	3.4927878551732626e-8	3.4364133450758266e-8	3.422319717551471e-8
0.799	4.677838806419687e-8	3.769128169744802e-8	3.541950510576081e-8	3.4851560957838984e-8	3.470957492085857e-8
0.8	4.7363281250000026e-8	3.820800781250003e-8	3.591918945312503e-8	3.534698486328126e-8	3.520393371582033e-8
0.801	4.795765208189458e-8	3.8733210176047236e-8	3.6427099699585403e-8	3.585057208046994e-8	3.570644017569109e-8
0.802	4.856169746030793e-8	3.9267066135680184e-8	3.694340830452325e-8	3.6362493846734004e-8	3.62172652322867e-8
0.803	4.917561938553903e-8	3.980975764971662e-8	3.7468292215761006e-8	3.688292585727214e-8	3.673658426764989e-8
0.804	4.979962511597994e-8	4.036147143060337e-8	3.800193300925921e-8	3.741204840392318e-8	3.726457725258917e-8
0.805	5.0433927332076474e-8	4.092239909352856e-8	3.854451703389158e-8	3.79500465189823e-8	3.780142889025502e-8
0.806	5.107874430626728e-8	4.1492737310462e-8	3.909623556151068e-8	3.849711012427283e-8	3.834732876496339e-8
0.807	5.1734300079150684e-8	4.2072687969850255e-8	3.965728494252516e-8	3.9053434185693887e-8	3.890247149648606e-8
0.808	5.240082464214093e-8	4.266245834220455e-8	4.0227866767220446e-8	3.9619218873474426e-8	3.946705690003792e-8
0.809	5.3078554126888664e-8	4.326226125183084e-8	4.0808188033066384e-8	4.019466972837527e-8	4.004129015220249e-8
0.81	5.376773100175178e-8	4.387231525496295e-8	4.139846131826575e-8	4.0779997834091456e-8	4.062538196304787e-8
0.811	5.446860427561833e-8	4.4492844824572343e-8	4.1998904961810875e-8	4.137541999612048e-8	4.12195487546979e-8
0.812	5.518142970939661e-8	4.5124080542141664e-8	4.260974325032794e-8	4.198115892737451e-8	4.182401284663613e-8
0.8130000000000001	5.590647003550333e-8	4.576625929670247e-8	4.3231206612002247e-8	4.259744344082718e-8	4.243900264803343e-8
0.8140000000000001	5.664399518569654e-8	4.6419624491452864e-8	4.3863531817891944e-8	4.322450864950172e-8	4.306475285740417e-8
0.8150000000000001	5.7394282527617215e-8	4.7084426258285694e-8	4.4506962190952815e-8	4.3862596174119584e-8	4.37015046699113e-8
0.8160000000000001	5.815761711042145e-8	4.776092168057459e-8	4.516174782311288e-8	4.451195435874744e-8	4.434950599265609e-8
0.8170000000000001	5.8934291919903695e-8	4.844937502458231e-8	4.582814580075195e-8	4.517283849479439e-8	4.500901166830499e-8
0.8180000000000001	5.972460814353166e-8	4.915005797987397e-8	4.6506420438959546e-8	4.5845511053730945e-8	4.568028370742379e-8
0.8190000000000001	6.052887544583487e-8	4.986324990913673e-8	4.719684352496221e-8	4.653024192891858e-8	4.636359152990767e-8
0.8200000000000001	6.13474122546104e-8	5.0589238107828294e-8	4.789969457113277e-8	4.7227308686958896e-8	4.70592122159154e-8
0.8210000000000001	6.218054605843359e-8	5.132831807409706e-8	4.8615261078012935e-8	4.7936996828991886e-8	4.776743076673664e-8
0.8220000000000001	6.302861371598561e-8	5.208079378944068e-8	4.934383880780443e-8	4.865960006239539e-8	4.848854037604312e-8
0.8230000000000001	6.389196177773645e-8	5.284697801059185e-8	5.008573206880571e-8	4.939542058335916e-8	4.922284271199753e-8
0.8240000000000001	6.477094682055007e-8	5.362719257314765e-8	5.084125401129703e-8	5.0144769370834405e-8	4.997064821071874e-8
0.8250000000000001	6.5665935795806e-8	5.442176870748306e-8	5.1610726935402297e-8	5.0907966492382136e-8	5.073227638162709e-8
0.8260000000000001	6.657730639166523e-8	5.523104736751958e-8	5.239448261148319e-8	5.168534142247408e-8	5.15080561252218e-8
0.8270000000000001	6.750544741013891e-8	5.605537957294854e-8	5.3192862613650946e-8	5.247723337382654e-8	5.229832606387044e-8
0.8280000000000001	6.845075915965412e-8	5.689512676554035e-8	5.400621866701189e-8	5.32839916423798e-8	5.310343488622176e-8
0.8290000000000001	6.94136538638479e-8	5.775066118020569e-8	5.4834913009295164e-8	5.410597596656746e-8	5.39237417058856e-8
0.8300000000000001	7.039455608735864e-8	5.8622366231508e-8	5.5679318767545325e-8	5.494355690155467e-8	5.475961643505701e-8
0.8310000000000001	7.139390317942714e-8	5.951063691636656e-8	5.653982035060142e-8	5.579711620916011e-8	5.561144017379982e-8
0.8320000000000001	7.241214573616067e-8	6.041588023372726e-8	5.741681385811886e-8	5.66670472642168e-8	5.647960561574128e-8
0.8330000000000001	7.344974808236272e-8	6.133851562202196e-8	5.831070750693675e-8	5.755375547816548e-8	5.736451747097264e-8
0.8340000000000001	7.450718877387785e-8	6.227897541528116e-8	5.9221922075631956e-8	5.84576587407197e-8	5.82665929069916e-8
0.8350000000000001	7.55849611214549e-8	6.323770531881266e-8	6.015089136815208e-8	5.937918788048693e-8	5.918626200857066e-8
0.8360000000000001	7.668357373718651e-8	6.421516490540963e-8	6.109806269746543e-8	6.031878714547932e-8	6.012396825748285e-8
0.8370000000000001	7.780355110464128e-8	6.521182813310419e-8	6.20638973902199e-8	6.127691470449884e-8	6.10801690330686e-8
0.8380000000000001	7.894543417386918e-8	6.622818388554071e-8	6.30488713134586e-8	6.225404317043812e-8	6.205533613468296e-8
0.8390000000000001	8.010978098252409e-8	6.726473653610238e-8	6.405347542449693e-8	6.325066014659554e-8	6.304995632712026e-8
0.8400000000000001	8.129716730442187e-8	6.832200653698987e-8	6.507821634513187e-8	6.426726879716742e-8	6.406453191017627e-8
0.8410000000000001	8.250818732692349e-8	6.940053103451873e-8	6.612361696141752e-8	6.530438844314223e-8	6.50995813135734e-8
0.8420000000000001	8.374345435861534e-8	7.050086451197437e-8	6.71902170503141e-8	6.636255518489907e-8	6.615563971854529e-8
0.843	8.500360156884224e-8	7.162357946144231e-8	6.827857393459234e-8	6.744232255287975e-8	6.723325970745172e-8
0.844	8.628928276074045e-8	7.276926708611278e-8	6.938926316745582e-8	6.85442621877916e-8	6.833301194287557e-8
0.845	8.76011731795112e-8	7.393853803464485e-8	7.052287924842825e-8	6.966896455187405e-8	6.945548587773556e-8
0.846	8.893997035778294e-8	7.513202316927335e-8	7.168003637214594e-8	7.081703967286409e-8	7.060129049804364e-8
0.847	9.030639500001415e-8	7.635037436943615e-8	7.28613692117916e-8	7.198911792238048e-8	7.177105510002772e-8
0.848	9.170119190800935e-8	7.759426537280862e-8	7.406753373900847e-8	7.318585083055836e-8	7.296543010344589e-8
0.849	9.312513094974278e-8	7.88643926557454e-8	7.529920808224603e-8	7.440791193887119e-8	7.418508790302747e-8
0.85	9.457900807381776e-8	8.016147635524794e-8	7.655709342560556e-8	7.565599769319486e-8	7.543072376009227e-8
0.851	9.606364637203177e-8	8.148626123470994e-8	7.78419149503795e-8	7.693082837929687e-8	7.670305673652621e-8
0.852	9.757989719266704e-8	8.283951769582432e-8	7.915442282161365e-8	7.823314910306094e-8	7.800283067342282e-8
0.853	9.912864130728963e-8	8.422204283918961e-8	8.049539322216464e-8	7.956373081790833e-8	7.933081521684429e-8
0.854	1.0071079013401132e-7	8.563466157630471e-8	8.186562943687807e-8	8.092337140202141e-8	8.068780689330724e-8
0.855	1.0232728702035453e-7	8.707822779581436e-8	8.326596298967927e-8	8.231289678814553e-8	8.207463023776209e-8
0.856	1.0397910858905676e-7	8.855362558704381e-8	8.469725483654054e-8	8.373316214891475e-8	8.349213897700831e-8
0.857	1.0566726615036348e-7	9.006177052405742e-8	8.616039661748092e-8	8.518505314083682e-8	8.494121727167575e-8
0.858	1.0739280718458454e-7	9.160361101367922e-8	8.765631197095289e-8	8.666948721027135e-8	8.642278102010092e-8
0.859	1.0915681689893175e-7	9.31801297111373e-8	8.918595791418872e-8	8.818741496495154e-8	8.793777922764226e-8
0.86	1.1096041986291542e-7	9.479234500722949e-8	9.075032629330805e-8	8.973982161482763e-8	8.948719544520756e-8
0.861	1.1280478172685576e-7	9.6441312591162e-8	9.235044530723852e-8	9.132772848625763e-8	9.10720492810125e-8
0.862	1.146911110283665e-7	9.812812709348699e-8	9.398738110976709e-8	9.29521946138371e-8	9.26933979898546e-8
0.863	1.1662066109198596e-7	9.985392381385626e-8	9.566223949432388e-8	9.461431841444081e-8	9.435233814447e-8
0.864	1.1859473202747875e-7	1.0161988053862385e-7	9.737616766641011e-8	9.631523944835674e-8	9.60500073938433e-8
0.865	1.2061467283269993e-7	1.0342721945366717e-7	9.913035610890907e-8	9.805614027271948e-8	9.77875863136721e-8
0.866	1.2268188360731348e-7	1.0527720915816265e-7	1.0092604054587492e-7	9.983824839280304e-8	9.9566300354535e-8
0.867	1.2479781788408378e-7	1.071711667854378e-7	1.027645040107763e-7	1.0166283831711099e-7	1.013874218936946e-7
0.868	1.269639850849224e-7	1.091104602374485e-7	1.0464707902558e-7	1.035312337226129e-7	1.032522723968711e-7
0.869	1.2918195310936687e-7	1.1109651053987753e-7	1.0657514989750512e-7	1.0544480973691206e-7	1.051622246967638e-7
0.87	1.3145335106370504e-7	1.1313079432534298e-7	1.0855015514075241e-7	1.0740499534460471e-7	1.071187053955679e-7
0.871	1.337798721395349e-7	1.1521484645272896e-7	1.1057359003102742e-7	1.0941327592560205e-7	1.091231973992457e-7
0.872	1.3616327665117232e-7	1.1735026277121987e-7	1.1264700930123177e-7	1.1147119593373464e-7	1.111772425918605e-7
0.873	1.3860539524198997e-7	1.1953870303823166e-7	1.1477202998729205e-7	1.135803617245572e-7	1.132824446588734e-7
0.874	1.411081322704975e-7	1.217818940010949e-7	1.1695033443374419e-7	1.1574244454190657e-7	1.154404720689472e-7
0.875	1.4367346938775514e-7	1.2408163265306124e-7	1.1918367346938779e-7	1.1795918367346942e-7	1.176530612244898e-7
0.876	1.4630346931856117e-7	1.2643978967497468e-7	1.2147386976407798e-7	1.2023238978635367e-7	1.199220197919227e-7
0.877	1.490002798597699e-7	1.2885831307478803e-7	1.2382282137854267e-7	1.225639484544812e-7	1.22249230223466e-7
0.878	1.5176613811008827e-7	1.3133923203801045e-7	1.26232505519991e-7	1.2495582389048628e-7	1.2463665348311e-7
0.879	1.5460337494677683e-7	1.3388466100314866e-7	1.2870498251724157e-7	1.2741006289576488e-7	1.270863329903956e-7
0.88	1.5751441976584023e-7	1.364968039772727e-7	1.312424000301308e-7	1.2992879904334533e-7	1.29600398796649e-7
0.881	1.605018055035624e-7	1.3917795910798764e-7	1.3384699750909394e-7	1.325142571093704e-7	1.321810720094396e-7
0.882	1.6356817395860669e-7	1.4193052352934026e-7	1.365211109220236e-7	1.3516875777019454e-7	1.348306694822373e-7
0.883	1.6671628143539482e-7	1.4475699850055721e-7	1.3926717776684778e-7	1.3789472258342041e-7	1.375516087875636e-7
0.884	1.6994900473109367e-7	1.4765999485797795e-7	1.4208774238969904e-7	1.4069467927262928e-7	1.403464134933619e-7
0.885	1.732693474903007e-7	1.5064223880216074e-7	1.4498546163012573e-7	1.4357126733711707e-7	1.432177187638648e-7
0.886	1.7668044695343346e-7	1.5370657804388154e-7	1.4796311081649356e-7	1.465272440096468e-7	1.461682773079348e-7
0.887	1.8018558112691432e-7	1.5685598833465464e-7	1.5102359013658969e-7	1.4956549058707357e-7	1.492009656996944e-7
0.888	1.8378817640551473e-7	1.600935804094739e-7	1.5416993141046372e-7	1.5268901916071123e-7	1.52318791098273e-7
0.889	1.874918156797053e-7	1.6342260737174243e-7	1.5740530529475166e-7	1.5590097977550402e-7	1.555248983956921e-7
0.89	1.9130024696355857e-7	1.668464725528228e-7	1.6073302895013884e-7	1.5920466804946775e-7	1.588225778243001e-7
0.891	1.9521739258171577e-7	1.70368737881345e-7	1.641565742062523e-7	1.6260353328747916e-7	1.622152730577859e-7
0.892	1.9924735895715283e-7	1.7399313280035414e-7	1.6767957626115453e-7	1.661011871263545e-7	1.657065898426546e-7
0.893	2.0339444704502386e-7	1.7772356377361283e-7	1.7130584295576016e-7	1.6970141275129692e-7	1.693003052001812e-7
0.894	2.0766316346172553e-7	1.815641244259041e-7	1.7503936466694885e-7	1.7340817472721003e-7	1.730003772422752e-7
0.895	2.1205823236257465e-7	1.85519106366057e-7	1.7888432486692765e-7	1.772256294921452e-7	1.768109556484497e-7
0.896	2.1658460812614164e-7	1.895930107456665e-7	1.828451114005475e-7	1.8115813656426797e-7	1.80736392855198e-7
0.897	2.2124748890839127e-7	1.9379056061114082e-7	1.869263285368282e-7	1.8521027051825002e-7	1.847812560136055e-7
0.898	2.260523311353974e-7	1.9811671411183934e-7	1.9113280985594979e-7	1.893868337919774e-7	1.889503397759843e-7
0.899	2.3100486500956764e-7	2.0257667863269518e-7	1.9546963203847698e-7	1.9369287038992253e-7	1.932486799777839e-7
0.9	2.3611111111111124e-7	2.0717592592592601e-7	1.9994212962962976e-7	1.981336805555556e-7	1.976815682870371e-7
0.901	2.4137739818396464e-7	2.119202083232679e-7	2.045559108580938e-7	2.0271483649180007e-7	2.022545679002268e-7
0.902	2.4681038220364677e-7	2.168155761177062e-7	2.0931687459622103e-7	2.0744219921584972e-7	2.06973530370757e-7
0.903	2.524170668336255e-7	2.2186839621200138e-7	2.1423122855659537e-7	2.1232193664274387e-7	2.11844613664281e-7
0.904	2.582048253868421e-7	2.2708537214049505e-7	2.1930550882890833e-7	2.173605430010117e-7	2.168743015440375e-7
0.905	2.641814244201755e-7	2.3247356558085732e-7	2.245466008710277e-7	2.2256485969357038e-7	2.22069424399206e-7
0.906	2.703550491019569e-7	2.380404194836919e-7	2.299617620791256e-7	2.2794209772798395e-7	2.274371816401987e-7
0.907	2.767343305063001e-7	2.437937829603939e-7	2.3555864607391727e-7	2.3349986185229802e-7	2.329851657968933e-7
0.908	2.833283750031781e-7	2.497419380835013e-7	2.41345328853582e-7	2.3924617654610244e-7	2.387213884692323e-7
0.909	2.901467959300043e-7	2.558936287691604e-7	2.473303369789494e-7	2.4518951403139715e-7	2.446543082945086e-7
0.91	2.9719974774919855e-7	2.622580919284218e-7	2.5352267797322765e-7	2.5133882448442904e-7	2.507928611122295e-7
0.911	3.044979629170558e-7	2.688450910931228e-7	2.5993187313713955e-7	2.5770356864814353e-7	2.571464925258948e-7
0.912	3.1205279171245355e-7	2.75664952743327e-7	2.665679930010452e-7	2.6429375306547507e-7	2.637251930815823e-7
0.913	3.198762452998509e-7	2.8272860558696325e-7	2.734416956587415e-7	2.71119968176686e-7	2.705395363061721e-7
0.914	3.2798104232997426e-7	2.9004762306875625e-7	2.805642682534519e-7	2.7819342954962584e-7	2.776007198736692e-7
0.915	3.363806594139628e-7	2.976342694151189e-7	2.8794767191540804e-7	2.855260225404804e-7	2.849206101967483e-7
0.916	3.450893858430087e-7	3.0550154955481583e-7	2.9560459048276765e-7	2.9313035071475544e-7	2.925117907727526e-7
0.917	3.5412238296619053e-7	3.1366326329235924e-7	3.035484833739012e-7	3.0101978839428675e-7	3.003876146493833e-7
0.918	3.63495748684853e-7	3.2213406415281857e-7	3.1179364301980987e-7	3.092085377365577e-7	3.085622614157448e-7
0.919	3.7322658757323063e-7	3.309295233636498e-7	3.2035525731125464e-7	3.17711690798156e-7	3.170507991698812e-7
0.92	3.833330871928171e-7	3.4006619949196635e-7	3.292494775667537e-7	3.2654529708545033e-7	3.258692519651247e-7
0.921	3.9383460123316164e-7	3.495617143152504e-7	3.384934925857724e-7	3.35726437153403e-7	3.350346732953108e-7
0.922	4.0475174018537933e-7	3.594348355707691e-7	3.481056094171166e-7	3.452733028787031e-7	3.445652262441001e-7
0.923	4.161064703378971e-7	3.697055673050325e-7	3.581053415468162e-7	3.5520528510726196e-7	3.544802709973737e-7
0.924	4.2792222197823586e-7	3.8039524863080514e-7	3.685135052939474e-7	3.655430694597332e-7	3.648004605011795e-7
0.925	4.4022400779157594e-7	3.915266617969326e-7	3.7935232529827183e-7	3.7630874117360634e-7	3.755478451424403e-7
0.926	4.530385525683737e-7	4.031241505873217e-7	3.906455500920587e-7	3.875258999682428e-7	3.86745987437289e-7
0.927	4.663944354715948e-7	4.1521375019183647e-7	4.024185788718968e-7	3.9921978604191205e-7	3.984200878344157e-7
0.928	4.803222462718001e-7	4.278233298359955e-7	4.146986007270444e-7	4.1141741844980654e-7	4.105971228804972e-7
0.929	4.948547571383814e-7	4.4098274962097096e-7	4.275147477416183e-7	4.241477472717803e-7	4.233059971543206e-7
0.93	5.100271117812377e-7	4.5472403321370245e-7	4.408982635718187e-7	4.3744182116134767e-7	4.365777105587299e-7
0.931	5.258770339732995e-7	4.6908155824281026e-7	4.548826893101879e-7	4.5133297207703245e-7	4.504455427687434e-7
0.932	5.424450577554289e-7	4.840922665038667e-7	4.6950406869097634e-7	4.6585701923775373e-7	4.649452568744479e-7
0.933	5.597747819371753e-7	4.997958963628034e-7	4.848011749692104e-7	4.810524946208119e-7	4.801153245337126e-7
0.934	5.779131518664889e-7	5.162352400750496e-7	5.008157621271894e-7	4.96960892640225e-7	4.959971752684835e-7
0.935	5.969107718569341e-7	5.334564291178623e-7	5.175928434330938e-7	5.136269470119018e-7	5.126354729066041e-7
0.936	6.168222521418898e-7	5.515092510730855e-7	5.351810008058844e-7	5.310989382390843e-7	5.300784225973841e-7
0.937	6.377065947831802e-7	5.704475021077978e-7	5.536327289389522e-7	5.494290356467408e-7	5.48378112323688e-7
0.9380000000000001	6.596276236103754e-7	5.903293796936041e-7	5.730048187144113e-7	5.686736784696129e-7	5.675908934084136e-7
0.9390000000000001	6.826544640231306e-7	6.112179208968235e-7	5.933587851152465e-7	5.888940011698529e-7	5.87777805183504e-7
0.9400000000000001	7.068620793722664e-7	6.331814923796602e-7	6.147613456315087e-7	6.101563089444713e-7	6.090050497727114e-7
0.9410000000000001	7.323318716697826e-7	6.562943391985645e-7	6.372849560807598e-7	6.325326103013089e-7	6.31344523856446e-7
0.9420000000000001	7.591523555925367e-7	6.806372005968169e-7	6.610084118478872e-7	6.561012146606544e-7	6.548744153638463e-7
0.9430000000000001	7.874199161740518e-7	7.062980022960597e-7	6.860175238265618e-7	6.809474042091877e-7	6.796798743048435e-7
0.9440000000000001	8.172396622664453e-7	7.333726363350405e-7	7.124058798521889e-7	7.071641907314765e-7	7.058537684512984e-7
0.9450000000000001	8.487263898519329e-7	7.619658413309223e-7	7.402757042006704e-7	7.348531699181063e-7	7.334975363474659e-7
0.9460000000000001	8.820056716544603e-7	7.921921982074637e-7	7.697388298457145e-7	7.641254877552775e-7	7.62722152232668e-7
0.9470000000000001	9.172150923251251e-7	8.241772590168788e-7	8.00917800689817e-7	7.951029361080513e-7	7.936492199626104e-7
0.9480000000000001	9.545056518467485e-7	8.580588295666494e-7	8.339471239966246e-7	8.279191976041181e-7	8.264122160059917e-7
0.9490000000000001	9.940433638427974e-7	8.939884302583781e-7	8.689746968622734e-7	8.627212635132467e-7	8.611579051759907e-7
0.9500000000000001	1.0360110803324133e-6	9.321329639889226e-7	9.0616343490305e-7	8.99671052631582e-7	8.980479570637148e-7
0.9510000000000001	1.0806105803318736e-6	9.726766253241032e-7	9.456931365721608e-7	9.389472643841753e-7	9.37260796337179e-7
0.9520000000000001	1.128064966795545e-6	1.015823091644749e-6	9.877626228570498e-7	9.807475056601263e-7	9.78993726360894e-7
0.9530000000000001	1.1786214250083699e-6	1.0617980448509908e-6	1.0325921998116463e-6	1.0252907385518104e-6	1.023465373236851e-6
0.9540000000000001	1.2325544060562718e-6	1.1108520818314718e-6	1.0804265007752724e-6	1.0728201055112224e-6	1.07091850669521e-6
0.9550000000000001	1.2901693118792474e-6	1.1632640836884178e-6	1.1315377766407102e-6	1.1236061998787832e-6	1.121623305688302e-6
0.9560000000000001	1.3518067742523133e-6	1.2193451282047246e-6	1.1862297166928272e-6	1.1779508638148518e-6	1.175881150595359e-6
0.9570000000000001	1.4178476396087697e-6	1.2794430479472862e-6	1.2448419000319152e-6	1.2361916130530722e-6	1.234029041308362e-6
0.9580000000000001	1.4887187959070176e-6	1.3439477586267324e-6	1.3077549993066604e-6	1.2987068094766424e-6	1.296444762019139e-6
0.9590000000000001	1.5649000080279687e-6	1.4132975100506297e-6	1.3753968855562944e-6	1.3659217294327113e-6	1.363552940401816e-6
0.9600000000000001	1.6469319661458398e-6	1.4879862467447976e-6	1.4482498168945365e-6	1.4383157094319726e-6	1.435832182566331e-6
0.9610000000000001	1.7354257993323959e-6	1.5685723090819023e-6	1.5268589365192787e-6	1.5164305933786236e-6	1.513823507593459e-6
0.9620000000000001	1.831074367226551e-6	1.655688761196684e-6	1.6118423596892178e-6	1.6008807593123506e-6	1.598140359218134e-6
0.9630000000000001	1.9346657197714735e-6	1.7500557026020204e-6	1.7039031983096573e-6	1.692365072236565e-6	1.689480540718294e-6
0.9640000000000001	2.047099213933042e-6	1.852495010958523e-6	1.8038439602148933e-6	1.7916811975289859e-6	1.788640506857509e-6
0.9650000000000001	2.1694049038982658e-6	1.9639480802388437e-6	1.9125838743239874e-6	1.8997428228452744e-6	1.896532559975595e-6
0.9660000000000001	2.30276698692377e-6	2.085497270185744e-6	2.031179841001238e-6	2.0176004837051114e-6	2.01420564438108e-6
0.9670000000000001	2.448552303651185e-6	2.218391981291567e-6	2.1608519007016634e-6	2.1464668805541877e-6	2.142870625517318e-6
0.9680000000000001	2.608345177124613e-6	2.364080530821529e-6	2.3030143692457574e-6	2.2877478288518157e-6	2.283931193753329e-6
0.9690000000000001	2.7839902537301217e-6	2.524249352369115e-6	2.4593141270288635e-6	2.443080320693802e-6	2.439021869110035e-6
0.97	2.9776455167038607e-6	2.7008715060048844e-6	2.6316780033301392e-6	2.6143796276614538e-6	2.610055033744284e-6
0.971	3.191848328274808e-6	2.8962671136368283e-6	2.8223718099773337e-6	2.803897984062459e-6	2.799279527583742e-6
0.972	3.429598291076827e-6	3.1131791899048848e-6	3.034074414611898e-6	3.0142982207886516e-6	3.009354172332841e-6
0.973	3.6944620065379307e-6	3.3548695174379153e-6	3.2699713951629117e-6	3.2487468645941602e-6	3.243440731951972e-6
0.974	3.990706599475995e-6	3.6252408557640675e-6	3.533874419836086e-6	3.5110328108540893e-6	3.505322408608592e-6
0.975	4.323471400394469e-6	3.928994082840231e-6	3.830374753451671e-6	3.8057199211045298e-6	3.799556213017745e-6
0.976	4.698990771689951e-6	4.271832160023622e-6	4.165042507107036e-6	4.138345093877895e-6	4.131670740570605e-6
0.977	5.124886254880541e-6	4.6607275650380005e-6	4.544687892577365e-6	4.515677974462205e-6	4.508425494933417e-6
0.978	5.610553818650052e-6	5.104276800144157e-6	4.977707545517682e-6	4.946065231861063e-6	4.938154653446908e-6
0.979	6.167683294243127e-6	5.613175937990617e-6	5.474549098927487e-6	5.4398923891617075e-6	5.431228211720261e-6
0.98	6.810964181590992e-6	6.200866826322356e-6	6.048342487505195e-6	6.010211402800909e-6	6.000678631624833e-6
0.981	7.55905833287932e-6	6.884427682690033e-6	6.715770020142713e-6	6.6736056045058815e-6	6.663064500596673e-6
0.982	8.435961357386094e-6	7.685819673025208e-6	7.498284251934983e-6	7.451400396662431e-6	7.43967943284429e-6
0.983	9.472940927524725e-6	8.63366183072289e-6	8.42384205652243e-6	8.371387112972317e-6	8.358273377084787e-6
0.984	0.000010711349193808227	9.765806544188708e-6	9.529420881783824e-6	9.470324466182611e-6	9.4555503622823e-6
0.985	0.000012206790521099039	0.0000111331563984299	0.00001086474786776262	0.000010797645735095791	0.00001078087020192909
0.986	0.000014035445611412336	0.000012805456168618367	0.000012497958807919872	0.000012421084467745261	0.00001240186588270159
0.987	0.000016303927824729305	0.000014880320299211021	0.000014524418417831455	0.000014435442947486551	0.00001441319907990033
0.988	0.00001916511976375067	0.000017497738550869515	0.000017080893247649224	0.00001697668192184416	0.00001695062909039288
0.989	0.00002284452613102225	0.000020864215442391322	0.000020369137770233577	0.000020245368352194148	0.00002021442599768429
0.99	0.000027685950413223087	0.000025294612794612748	0.000024696778389960156	0.000024547319788797026	0.00002450995513850623

==> pics/inftab_num.dat <==
0.	1.0430557817226038e-6
0.05	7.870091054866755e-7
0.1	2.685346436270973e-7
0.15	7.433883393853117e-8
0.2	3.9047211381382696e-8
0.25	1.792120564262336e-8
0.3	9.662195073873752e-9
0.35	4.43557511393611e-9
0.4	1.847608881613278e-9
0.45	4.358390510690574e-10
0.5	3.8441380233971757e-13
0.55	3.76032334300323e-10
0.6	1.7210512639758165e-9
0.65	4.176374610943967e-9
0.7	9.200729917893358e-9
0.75	1.695210930943251e-8
0.8	3.6697180520407466e-8
0.85	6.852604208251824e-8
0.9	2.2595616271673969e-7
0.95	6.742860604613016e-7
1.	9.755260725158799e-7

==> pics/interface_tab_schar.dat <==
-0.3385164807134504	0.	0.	0.	0.
-0.3285164807134504	0.	0.	0.	0.
-0.3185164807134504	0.	0.	0.	0.
-0.3085164807134504	0.	0.	0.	0.
-0.29851648071345044	0.	0.	0.	0.
-0.28851648071345043	0.	0.	0.	0.
-0.2785164807134504	0.	0.	0.	0.
-0.2685164807134504	0.	0.	0.	0.
-0.2585164807134504	0.	0.	0.	0.
-0.24851648071345042	0.	0.	0.	0.
-0.2385164807134504	4.33819089343718e-8	0.	0.	0.
-0.22851648071345043	0.41713495743488527	0.	0.	0.
-0.21851648071345042	0.5227264261286098	0.	0.	0.
-0.20851648071345041	0.5833009806855152	0.	0.	0.
-0.1985164807134504	0.6222508844457572	0.44495417617466676	0.	0.
-0.18851648071345042	0.6479223822693775	0.777643951765223	0.	0.
-0.17851648071345042	0.6640830045333168	0.8505265005592837	0.	0.
-0.1685164807134504	0.6724682517209479	0.881926724332113	0.	0.
-0.15851648071345043	0.6735908647771138	0.8981528751167579	0.	0.
-0.14851648071345042	0.6669067132873588	0.9069858396443705	0.	0.
-0.1385164807134504	0.6505066044923995	0.9115039061523523	0.	0.
-0.12851648071345043	0.619991239048914	0.9131122679944561	0.	0.
-0.11851648071345042	0.5648409366176608	0.9124820890890148	0.	0.
-0.10851648071345041	0.45192571710284957	0.9099008240235519	0.	0.
-0.09851648071345043	2.674705191387406e-16	0.9054128499432502	0.	0.
-0.08851648071345042	2.749560764016353e-16	0.8988677158798366	0.	0.
-0.07851648071345041	2.8114066138940646e-16	0.8899135962658277	0.	0.
-0.0685164807134504	2.856271354963229e-16	0.8779401042697517	0.	0.
-0.05851648071345039	2.8779894068605335e-16	0.8619485192150318	0.	0.
-0.04851648071345044	2.866744782486099e-16	0.8402842273399979	0.	0.
-0.03851648071345043	2.8061939088054205e-16	0.8100562601929248	0.	0.
-0.02851648071345042	2.667075888172574e-16	0.7657122275892835	0.	0.
-0.01851648071345041	2.3900264846492254e-16	0.6947156594640841	0.	0.
-0.008516480713450403	1.8180129500277364e-16	0.5577941724550521	0.	0.
0.001483519286549606	8.963017653611829e-32	2.431139341436355e-16	0.	0.
0.011483519286549615	2.0497309917946645e-31	2.309528124314387e-16	0.	0.
0.02148351928654957	3.669161473907585e-31	2.1893849057038303e-16	0.	0.
0.03148351928654958	6.385499892561099e-31	2.070860295168982e-16	0.	0.
0.041483519286549586	1.1479429793227832e-30	1.9540532416272942e-16	0.	0.
0.051483519286549595	2.2570343489323953e-30	1.8390181041110232e-16	0.	0.
0.061483519286549604	5.352955199514337e-30	1.725769207860844e-16	0.	0.
0.07148351928654961	2.0006181606460773e-29	1.614283045808318e-16	0.	0.
0.08148351928654957	8.915310215755337e-28	1.5044980351339347e-16	0.	0.
0.09148351928654957	4.937421452313641e-29	1.3963114204572612e-16	0.	0.
0.10148351928654958	1.0612666685805756e-29	1.2895724418994322e-16	0.	0.
0.11148351928654959	4.6685873942719815e-30	1.1840700924776865e-16	0.	0.
0.1214835192865496	2.6724492238781953e-30	1.0795123304594354e-16	0.	0.
0.1314835192865496	1.753695936342101e-30	9.754907069544735e-17	0.	0.
0.14148351928654956	1.2503316274682093e-30	8.714180796048602e-17	0.	0.
0.15148351928654957	9.420848785334011e-31	7.664120653937871e-17	0.	0.
0.16148351928654958	7.381305303339851e-31	6.59056241658409e-17	0.	0.
0.1714835192865496	5.952668788058078e-31	5.46840471123832e-17	0.	0.
0.1814835192865496	4.907229849175972e-31	4.245373061930299e-17	0.	0.
0.1914835192865496	4.115282927059123e-31	2.771258348496303e-17	0.	0.
0.20148351928654962	3.4983137287766417e-31	1.31088363064744e-32	0.	0.
0.21148351928654963	3.0064084189928187e-31	1.6469752898237893e-32	0.	0.
0.22148351928654963	2.6065286335531864e-31	1.8225193754668837e-32	0.	0.
0.23148351928654964	2.2760537524900757e-31	1.939229790143592e-32	0.	0.
0.24148351928654954	1.99904400693716e-31	2.0178234728230994e-32	0.	0.
0.25148351928654955	1.7639857153042875e-31	2.067533887905132e-32	0.	0.
0.26148351928654956	1.5623811358145833e-31	2.093729444356028e-32	0.	0.
0.27148351928654957	1.387838686405026e-31	2.1000297731599292e-32	0.	0.
0.2814835192865496	1.2354697731152629e-31	2.0891178162672222e-32	0.	0.
0.2914835192865496	1.1014791541160692e-31	2.063114587068705e-32	0.	0.
0.3014835192865496	9.82880717627707e-32	2.023774741490182e-32	0.	0.
0.3114835192865496	8.77296456555507e-32	1.972598175044702e-32	0.	0.
0.3214835192865496	7.828118070996444e-32	1.9108982359206147e-32	0.	0.
0.3314835192865496	6.978699047849999e-32	1.8398457879520454e-32	0.	0.
0.34148351928654963	6.211931786918978e-32	1.7604990086395606e-32	0.	0.
0.35148351928654964	5.517244539082612e-32	1.6738243417222183e-32	0.	0.
0.36148351928654965	4.8858217643561206e-32	1.5807117365930364e-32	0.	0.
0.37148351928654955	4.3102599764530913e-32	1.4819860665145774e-32	0.	0.
0.38148351928654956	3.7843005115343377e-32	1.3784159120629015e-32	0.	0.
0.39148351928654956	3.302620063950057e-32	1.2707204782890077e-32	0.	0.
0.4014835192865496	2.8606650587216184e-32	1.1595751577031591e-32	0.	0.
0.4114835192865496	2.4545196149800267e-32	1.0456160890461988e-32	0.	0.
0.4214835192865496	2.0807994839776053e-32	9.294439564853336e-33	0.	0.
0.4314835192865496	1.7365662434334228e-32	8.116272038047192e-33	0.	0.
0.4414835192865496	1.4192574150250386e-32	6.927047905481541e-33	0.	0.
0.4514835192865496	1.1266291927139639e-32	5.7318858409286416e-33	0.	0.
0.4614835192865496	8.567092291863097e-33	4.535654583959327e-33	0.	0.
0.47148351928654963	6.077574979222256e-33	3.342991535273076e-33	0.	0.
0.48148351928654964	3.782336800899349e-33	2.1583193804248437e-33	0.	0.
0.49148351928654965	1.6676985485872772e-33	9.85861073969073e-34	0.	0.
0.5014835192865496	0.	0.	0.	0.
0.5114835192865496	0.	0.	0.	0.
0.5214835192865496	0.	0.	0.	0.
0.5314835192865496	0.	0.	0.	0.
0.5414835192865496	0.	0.	0.	0.
0.5514835192865496	0.	0.	0.	0.
0.5614835192865496	0.	0.	0.	0.
0.5714835192865496	0.	0.	0.	0.
0.5814835192865496	0.	0.	0.	0.
0.5914835192865496	0.	0.	0.	0.
0.6014835192865496	0.	0.	0.	0.
0.6114835192865496	0.	0.	0.	0.
0.6214835192865495	0.	0.	0.	0.
0.6314835192865496	0.	0.	0.	0.
0.6414835192865496	0.	0.	0.	0.
0.6514835192865496	0.	0.	0.	0.
0.6614835192865496	0.	0.	0.	0.
0.6714835192865496	0.	0.	0.	0.
0.6814835192865496	0.	0.	0.	0.
0.6914835192865496	0.	0.	0.	0.
0.7014835192865496	0.	0.	0.	0.
0.7114835192865496	0.	0.	0.	0.
0.7214835192865496	0.	0.	0.	0.
0.7314835192865496	0.	0.	0.	0.
0.7414835192865497	0.	0.	0.	0.
0.7514835192865497	0.	0.	0.	0.
0.7614835192865497	0.	0.	0.	0.
0.7714835192865497	0.	0.	0.	0.
0.7814835192865497	0.	0.	0.	0.
0.7914835192865497	0.	0.	0.	0.
0.8014835192865497	0.	0.	0.	0.
0.8114835192865497	0.	0.	0.	0.
0.8214835192865495	0.	0.	0.	0.
0.8314835192865495	0.	0.	0.	0.
0.8414835192865495	1.1131862756817888e-17	1.436755661151184e-17	0.396476271126488	0.
0.8514835192865495	2.2467386443447337e-17	2.913248074798226e-17	0.6504866735199245	0.
0.8614835192865495	2.880376275343502e-17	3.751814061475816e-17	0.7517470239019843	0.
0.8714835192865495	3.315820968557851e-17	4.33819448536707e-17	0.81037175198837	0.
0.8814835192865496	3.626420590260276e-17	4.7652092777914064e-17	0.8490620992841548	0.
0.8914835192865496	3.843652327990389e-17	5.07218419955715e-17	0.876507668483166	0.
0.9014835192865496	3.9838131767451814e-17	5.279094603287346e-17	0.896913529252213	0.23805361607595976
0.9114835192865496	4.055825423915342e-17	5.3965088469683906e-17	0.9126032003991912	0.4937985419269087
0.9214835192865496	4.0641875304370456e-17	5.4293174773234246e-17	0.9249773588283444	0.5675611298137162
0.9314835192865496	4.010138536151143e-17	5.378169555678618e-17	0.9349345481189136	0.5978797224394753
0.9414835192865496	3.891901779333153e-17	5.239711459387572e-17	0.9430788905485182	0.6065357186224297
0.9514835192865496	3.704156842375502e-17	5.0057943199466473e-17	0.9498318043018128	0.6001309384515418
0.9614835192865496	3.436370647845695e-17	4.661121790783114e-17	0.9554961497913941	0.5799343538307098
0.9714835192865496	3.068552454042904e-17	4.177345544232244e-17	0.9602950178783455	0.5434926718370005
0.9814835192865496	2.558934904016415e-17	3.496012171284465e-17	0.9643961929051666	0.4826083401666969
0.9914835192865497	1.7916626465101548e-17	2.4563376626376232e-17	0.9679281303378137	0.37092302912731556
1.0014835192865497	6.676062470976096e-33	9.275126078178315e-33	2.3812586769215053e-29	1.4140524198315498e-16
1.0114835192865497	9.591723972583347e-33	1.3615353365877548e-32	3.292927236563621e-30	1.411419279489651e-16
1.0214835192865497	1.1792951493813e-32	1.6981503877610285e-32	1.8801899962347393e-30	1.4052821875215432e-16
1.0314835192865497	1.3839153226739374e-32	2.017443835628149e-32	1.3678340462598666e-30	1.3962087797077282e-16
1.0414835192865497	1.5829772956359932e-32	2.3336163976174608e-32	1.1047624375016483e-30	1.3846146487074383e-16
1.0514835192865497	1.7803368498195327e-32	2.652201747099038e-32	9.457458759564215e-31	1.3708051803587692e-16
1.0614835192865497	1.9779140852496055e-32	2.975988524089914e-32	8.400380562457339e-31	1.3550039826046498e-16
1.0714835192865495	2.1768032209937956e-32	3.3065969607339286e-32	7.65288470705659e-31	1.337372535452277e-16
1.0814835192865495	2.3776833985285653e-32	3.645060635559623e-32	7.1011819427099005e-31	1.3180239261769058e-16
1.0914835192865495	2.581001681883875e-32	3.9920849237943997e-32	6.681234348032331e-31	1.2970324861276803e-16
1.1014835192865495	2.7870652039765016e-32	4.348176839249083e-32	6.354243530212542e-31	1.2744405007985424e-16
1.1114835192865495	2.996091830673215e-32	4.713716294831804e-32	6.095330942895236e-31	1.2502627538627404e-16
1.1214835192865495	3.2082399333278377e-32	5.088997923820456e-32	5.887808901485519e-31	1.224489392925834e-16
1.1314835192865496	3.423626822492423e-32	5.47425695440617e-32	5.720065891438369e-31	1.1970874131190626e-16
1.1414835192865496	3.642340652463469e-32	5.869685917847508e-32	5.583772732810035e-31	1.1680009084232154e-16
1.1514835192865496	3.8644483811066524e-32	6.275445827082337e-32	5.47279924075918e-31	1.1371501143644172e-16
1.1614835192865496	4.0900012494825314e-32	6.691673883226713e-32	5.382533397653526e-31	1.1044291377745445e-16
1.1714835192865496	4.319038648741673e-32	7.118488926717133e-32	5.309438732015343e-31	1.0697021158922991e-16
1.1814835192865496	4.5515909077470126e-32	7.555995380271522e-32	5.250758026662659e-31	1.032797335126548e-16
1.1914835192865496	4.787681340215402e-32	8.004286157562794e-32	5.2043098638015995e-31	9.934985149325668e-17

==> pics/layer.dat <==
0.8	1.0025954519117952e-21
0.801	1.6710793691640905e-8
0.802	3.7131551731996956e-8
0.803	6.192133230168204e-8
0.804	9.185057411332795e-8
0.805	1.278200147084509e-7
0.806	1.7088291776145205e-7
0.807	2.2227121288584285e-7
0.808	2.834262669945245e-7
0.809	3.560351451436526e-7
0.81	4.420733859597518e-7
0.811	5.43855518304207e-7
0.812	6.640947892478622e-7
0.8130000000000001	8.059738679134269e-7
0.8140000000000001	9.732286466398262e-7
0.8150000000000001	1.1702476942466376e-6
0.8160000000000001	1.4021904432818674e-6
0.8170000000000001	1.675127835558919e-6
0.8180000000000001	1.996209934812273e-6
0.8190000000000001	2.3738659753220544e-6
0.8200000000000001	2.818043492610443e-6
0.8210000000000001	3.3404946290901827e-6
0.8220000000000001	3.955119489536495e-6
0.8230000000000001	4.678378621195006e-6
0.8240000000000001	5.529789415724832e-6
0.8250000000000001	6.532524607360257e-6
0.8260000000000001	7.714135241779455e-6
0.8270000000000001	9.107425727397242e-6
0.8280000000000001	0.00001075151512892514
0.8290000000000001	0.000012693127073087184
0.8300000000000001	0.000014988160959914693
0.8310000000000001	0.000017703610192980826
0.8320000000000001	0.000020919909613410724
0.8330000000000001	0.00002473381522733015
0.8340000000000001	0.000029261945936013513
0.8350000000000001	0.00003464515099138945
0.8360000000000001	0.0000410539105156963
0.8370000000000001	0.00004869503256141342
0.8380000000000001	0.000057819982718838315
0.8390000000000001	0.0000687352763661349
0.8400000000000001	0.00008181548621429225
0.8410000000000001	0.00009751957813212424
0.8420000000000001	0.00011641149893099542
0.8430000000000001	0.00013918621796083058
0.8440000000000001	0.00016670279341962188
0.8450000000000001	0.00020002652638529683
0.8460000000000001	0.0002404829252473658
0.8470000000000001	0.00028972709237960856
0.8480000000000001	0.00034983335028694097
0.8490000000000001	0.0004234115683377175
0.8500000000000001	0.0005137589070606086
0.8510000000000001	0.0006250588127923482
0.8520000000000001	0.0007626434280932818
0.8530000000000001	0.0009333416502527335
0.8540000000000001	0.0011459436272498232
0.8550000000000001	0.0014118246401462733
0.8560000000000001	0.0017457887325090268
0.8570000000000001	0.0021672175746165452
0.8580000000000001	0.002701646597626268
0.8590000000000001	0.0033829440061858085
0.8600000000000001	0.004256347400915518
0.861	0.00538273041420026
0.8620000000000001	0.006844647804167347
0.863	0.008754971916000654
0.8640000000000001	0.011269331213653935
0.865	0.014604157729980216
0.8660000000000001	0.019063032857750975
0.867	0.025075291674925667
0.8680000000000001	0.03325256951750106
0.869	0.04447100662570866
0.8700000000000001	0.05998832203759305
0.871	0.08160309948941759
0.8720000000000001	0.11185059026555424
0.873	0.1541864718012112
0.874	0.21300078493741434
0.875	0.2930850941797656
0.876	0.3978968191583469
0.877	0.52607879076094
0.878	0.6672935471020215
0.879	0.8016750251552472
0.88	0.9073483641953388
0.881	0.9720804511750502
0.882	0.9980458977110294
0.883	0.9965538778690809
0.884	0.9801920290844163
0.885	0.9585011351815103
0.886	0.9372932902709373
0.887	0.919539013311875
0.888	0.9064324409282744
0.889	0.8981741722483466
0.89	0.8944505630557966
0.891	0.8947011330814585
0.892	0.898260499232748
0.893	0.9044327185857575
0.894	0.9125319281874227
0.895	0.9219074943683931
0.896	0.9319625158867803
0.897	0.942169147767551
0.898	0.9520812831222799
0.899	0.961343763804353
0.9	0.9696969696969705
0.901	0.9769759934375717
0.902	0.9831043210933813
0.903	0.9880827187883735
0.904	0.9919746414440617
0.905	0.9948898007587609
0.906	0.9969675312932382
0.907	0.9983613389579185
0.908	0.9992256141289654
0.909	0.9997050542137115
0.91	0.999926953426513
0.911	0.9999962280712067
0.912	0.9999928653784451
0.913	0.9999713997438103
0.914	0.999962006527614
0.915	0.9999728325841212
0.916	0.9999932305416908
0.917	0.9999976135019787
0.918	0.999949688388443
0.919	0.9998068559766355
0.92	0.9995245846531153
0.921	0.9990605771087532
0.922	0.9983785597607601
0.923	0.9974515389279189
0.924	0.9962643896234421
0.925	0.9948156741855068
0.926	0.9931186283033783
0.927	0.9912012984710972
0.928	0.9891058629487097
0.929	0.9868872126006054
0.93	0.9846109034826188
0.931	0.9823506160051926
0.932	0.9801852640676606
0.933	0.9781958920356203
0.934	0.9764624800548883
0.935	0.9750607526223062
0.936	0.9740590559941471
0.937	0.9735153414661375
0.9380000000000001	0.9734742680028179
0.9390000000000001	0.9739644226718732
0.9400000000000001	0.9749956536261358
0.9410000000000001	0.9765565199737606
0.9420000000000001	0.9786118870055429
0.9430000000000001	0.9811007342233132
0.9440000000000001	0.9839342965054645
0.9450000000000001	0.9869947227644683
0.9460000000000001	0.9901345060741655
0.9470000000000001	0.993177005240196
0.9480000000000001	0.995918426462688
0.9490000000000001	0.9981316469597611
0.9500000000000001	0.9995722191081052
0.9510000000000001	0.9999867735039442
0.9520000000000001	0.9991238290439826
0.9530000000000001	0.9967467195261983
0.9540000000000001	0.9926479844619229
0.9550000000000001	0.9866641995383293
0.9560000000000001	0.9786899165297385
0.9570000000000001	0.9686892306407355
0.9580000000000001	0.9567035686251425
0.9590000000000001	0.9428546254565281
0.9600000000000001	0.9273419408503719
0.9610000000000001	0.9104353053635971
0.9620000000000001	0.8924628813968924
0.9630000000000001	0.8737964744544301
0.9640000000000001	0.8548356888467968
0.9650000000000001	0.8359927102161858
0.9660000000000001	0.8176792068359982
0.9670000000000001	0.8002964177310701
0.9680000000000001	0.7842290044519642
0.9690000000000001	0.7698427795626496
0.9700000000000001	0.7574860492601267
0.9710000000000001	0.7474940372194104
0.9720000000000001	0.7401956658879364
0.9730000000000001	0.735921794460218
0.9740000000000001	0.7350137423836031
0.9750000000000001	0.737830399520638
0.976	0.7447511831733118
0.9770000000000001	0.7561701398671186
0.978	0.7724729657832413
0.9790000000000001	0.7939827127191996
0.98	0.8208504301186238
0.9810000000000001	0.8528538256911331
0.982	0.8890542265012411
0.9830000000000001	0.9272662099715997
0.984	0.9633595224863556
0.9850000000000001	0.9906205072270448
0.986	0.9998060904590799
0.9870000000000001	0.9808996886344389
0.988	0.927085187721708
0.9890000000000001	0.8393042667492978
0.99	0.7276016365535051
0.9910000000000001	0.6071785056603508
0.992	0.49205565382349226
0.9930000000000001	0.39102224652207096
0.994	0.3073351626268314
0.9950000000000001	0.24050586215722414
0.996	0.18825871943436728
0.9970000000000001	0.147844309046645
0.998	0.11669677535969082
0.9990000000000001	0.092671692197728
1.	0.07667394961794011
1.0010000000000001	0.059602789519699356
1.002	0.04827354579013956
1.0030000000000001	0.039346232197642786
1.004	0.03226483024090692
1.0050000000000001	0.02661066300439911
1.006	0.022067135726426653
1.0070000000000001	0.018393557345126897
1.008	0.015405840010432097
1.0090000000000001	0.01296229524233959
1.01	0.010953166282986383
1.0110000000000001	0.009292887619959516
1.012	0.007914334534191035
1.0130000000000001	0.006764527942149297
1.014	0.005801407496021346
1.0150000000000001	0.0049913925752007714
1.016	0.004307527509837108
1.0170000000000001	0.0037280625015437994
1.018	0.0032353613870549484
1.0190000000000001	0.002815056046092215
1.02	0.002455388035474221
1.0210000000000001	0.0021466931747135074
1.022	0.0018809959013780936
1.0230000000000001	0.0016516883851237314
1.024	0.0014532754410875532
1.0250000000000001	0.0012811707909092702
1.026	0.0011315335958063247
1.0270000000000001	0.0010011367287867552
1.028	0.000887260178378849
1.0290000000000001	0.0007876044417823424
1.03	0.0007002198866497494
1.0310000000000001	0.000623448922928279
1.032	0.0005558784924214109
1.0330000000000001	0.0004963009009365767
1.034	0.00044368142123995765
1.0350000000000001	0.00039713141098893587
1.036	0.0003558859383577142
1.0370000000000001	0.00031928510439702547
1.038	0.0002867584068682194
1.0390000000000001	0.0002578116142468647
1.04	0.00023201571764437353
1.041	0.0002089976078347433
1.042	0.00018843218850576995
1.0430000000000001	0.00017003568847967062
1.044	0.00015355997747326492
1.045	0.00013878772396018954
1.046	0.00012552826140894554
1.0470000000000002	0.00011361405182854646
1.048	0.00010289765413321244
1.049	0.00009324912011557099
1.05	0.00008455375341481991
1.0510000000000002	0.0000767101772801968
1.052	0.00006962866556113271
1.053	0.000063229698526651
1.054	0.00005744271108908716
1.0550000000000002	0.00005220500599310252
1.056	0.000047460808702668426
1.057	0.00004316044421689174
1.058	0.00003925961898527478
1.0590000000000002	0.000035718793568552755
1.06	0.00003250263378021413
1.061	0.000029579529810024878
1.062	0.000026921174327094618
1.0630000000000002	0.000024502191829894048
1.064	0.000022299812590401984
1.065	0.00002029358545931046
1.066	0.000018465124584030572
1.0670000000000002	0.000016797885762054397
1.068	0.000015276968726561005
1.069	0.000013888942153675145
1.07	0.000012621688603818812
1.0710000000000002	0.000011464266973502007
1.072	0.000010406790347420671
1.073	9.440317411246078e-6
1.074	8.556755819226353e-6
1.0750000000000002	7.748776112969394e-6
1.076	7.009734963021633e-6
1.077	6.333606656909096e-6
1.078	5.714921889407274e-6
1.0790000000000002	5.14871302572368e-6
1.08	4.630465108371084e-6
1.081	4.1560719658056534e-6
1.082	3.72179685712514e-6
1.0830000000000002	3.324237153755439e-6
1.084	2.9602926173723253e-6
1.085	2.627136884408691e-6
1.086	2.322191812321857e-6
1.0870000000000002	2.0431043821616694e-6
1.088	1.7877258865862344e-6
1.089	1.5540931629292225e-6
1.09	1.3404116577526645e-6
1.091	1.145040132979986e-6
1.092	9.664768445902088e-7
1.093	8.033470433114753e-7
1.094	6.543916630728302e-7
1.095	5.184570774268456e-7
1.096	3.9448581695856844e-7
1.097	2.8150815205587946e-7
1.098	1.7863445549668391e-7
1.099	8.504826826843499e-8
1.1	9.112572474552376e-38

==> pics/layer116.dat <==
0.86	4.4598908242042454e-17
0.861	0.0008975462804444164
0.862	0.00243344524581873
0.863	0.005007932513556111
0.864	0.009279097098648673
0.865	0.016336675142246144
0.866	0.02799123985910284
0.867	0.0472355245749773
0.868	0.07890395252315326
0.869	0.13035209198066156
0.87	0.21129156052549664
0.871	0.33051372960406944
0.872	0.4868622862472685
0.873	0.6587893709651362
0.874	0.8096223688328709
0.875	0.9130671736602809
0.876	0.9687680192027945
0.877	0.9921583639562153
0.878	0.9991462513233121
0.879	0.9999689569625425
0.88	0.9995758162529151
0.881	0.9995954108419214
0.882	0.9999405545138464
0.883	0.9998148743702114
0.884	0.9982978164067505
0.885	0.9946695044738229
0.886	0.9885656730883421
0.887	0.9800116274228223
0.888	0.9693717569825363
0.889	0.957250430343499
0.89	0.9443781089614257
0.891	0.9315087641800384
0.892	0.9193432154387033
0.893	0.9084820279459077
0.894	0.8994040592112538
0.895	0.8924632841102628
0.896	0.8878962162322528
0.897	0.8858336520439934
0.898	0.8863124234734293
0.899	0.8892846777039682
0.9	0.8946236559139793
0.901	0.9021260136495625
0.902	0.9115115160940342
0.903	0.9224215593484508
0.904	0.9344184738417187
0.905	0.9469879441215884
0.906	0.9595470362601651
0.907	0.9714601020088145
0.908	0.9820640553161097
0.909	0.9907030919646717
0.91	0.996770928454433
0.911	0.9997564190774767
0.912	0.9992865722856318
0.913	0.995160225854561
0.914	0.9873664597242684
0.915	0.9760842485611405
0.916	0.9616633106079581
0.917	0.9445896018192808
0.918	0.9254414215494162
0.919	0.9048430197325495
0.9199999999999999	0.88342190460927
0.921	0.8617742313041299
0.9219999999999999	0.840440413962704
0.923	0.8198910789505025
0.9239999999999999	0.8005220393446021
0.925	0.7826562176545455
0.9259999999999999	0.7665502707956929
0.927	0.7524038855029745
0.9279999999999999	0.740370118441689
0.929	0.7305656034459572
0.9299999999999999	0.7230798463259034
0.931	0.7179831323210566
0.9319999999999999	0.7153327725359315
0.9329999999999999	0.715177521710901
0.9339999999999999	0.7175600259078597
0.9349999999999999	0.7225171218271198
0.9359999999999999	0.7300777254879879
0.9369999999999999	0.740257933419094
0.938	0.7530528354803231
0.939	0.7684244376253404
0.94	0.7862850689855729
0.941	0.8064757866243453
0.942	0.8287397211047745
0.943	0.8526911955165363
0.944	0.877782980830337
0.945	0.9032763313851782
0.946	0.928221350545904
0.947	0.9514581645319543
0.948	0.9716510204200787
0.949	0.9873657769365001
0.95	0.9971942858401512
0.951	0.9999162541390487
0.952	0.9946729580454942
0.953	0.9811141610586384
0.954	0.9594778825665338
0.955	0.9305768233167765
0.956	0.8956916479101245
0.957	0.8563986768959845
0.958	0.8143755371673421
0.959	0.7712273122792339
0.96	0.7283612927830565
0.961	0.6869194420905462
0.962	0.6477622721931244
0.963	0.6114896880046228
0.964	0.5784829954930268
0.965	0.5489550724045215
0.966	0.5230000017445299
0.967	0.5006375140413969
0.968	0.4818506185225093
0.969	0.46661674201161674
0.97	0.4549337691481815
0.971	0.4468428944265521
0.972	0.44245041802704277
0.973	0.44195072117028344
0.974	0.4456527207535718
0.975	0.4540120704746252
0.976	0.46767093957026873
0.977	0.48750549120849657
0.978	0.5146759959746676
0.979	0.5506605077013532
0.98	0.5972178304194549
0.981	0.6561428946589428
0.982	0.7285032150600655
0.983	0.8127557088391767
0.984	0.9009875774023843
0.985	0.9737864643524073
0.986	0.9994575811718179
0.987	0.9490894251861768
0.988	0.8241701938770895
0.989	0.6615916725348557
0.99	0.5037119257270609
0.991	0.3734741658931762
0.992	0.2748920290040532
0.993	0.2031520516918318
0.994	0.15161409865779604
0.995	0.11454275541009258
0.996	0.0876539318385722
0.997	0.06792409339086038
0.998	0.053262122944091356
0.999	0.04222613636835761
1.	0.03434809459472419
1.001	0.027333105133224875
1.002	0.022280478491859688
1.0030000000000001	0.01830312633041316
1.004	0.015143060454631393
1.005	0.012610766043729757
1.006	0.010565431212519962
1.007	0.00890129596414678
1.008	0.007538116391566815
1.009	0.006414426179490033
1.01	0.005482720930288062
1.011	0.0047059791456576855
1.012	0.004055122705471636
1.013	0.003507144802066246
1.014	0.0030437169691335036
1.015	0.0026501434047285603
1.016	0.002314569420756585
1.017	0.002027377512423153
1.018	0.0017807231256770138
1.019	0.0015681752813662567
1.02	0.0013844365077690195
1.021	0.0012251231944068641
1.022	0.0010865922958687966
1.023	0.0009658038246126172
1.024	0.0008602111503707757
1.025	0.0007676730322934388
1.026	0.0006863827325712496
1.027	0.0006148106279483186
1.028	0.0005516575420445513
1.029	0.0004958166344402823
1.03	0.00044634215122345023
1.031	0.0004024237021679873
1.032	0.0003633650084249938
1.033	0.000328566281237796
1.034	0.0002975095614092382
1.035	0.0002697464820691728
1.036	0.00024488802202025033
1.037	0.00022259589988916678
1.038	0.00020257532528662248
1.039	0.00018456887587189693
1.04	0.00016835131146613038
1.041	0.00015372517036221753
1.042	0.00014051702044647914
1.043	0.00012857426001373258
1.044	0.0001177623812683479
1.045	0.00010796262428397659
1.046	0.00009906996129412927
1.047	0.00009099136112169755
1.048	0.00008364429173847402
1.049	0.00007695542570479021
1.05	0.00007085951883733758
1.051	0.000065298437102476
1.052	0.00006022031060328826
1.053	0.000055578796760088396
1.054	0.00005133243748799043
1.055	0.000047444097443277915
1.056	0.00004388047231704584
1.057	0.000040611657761329895
1.058	0.00003761077088963293
1.059	0.00003485361744193375
1.06	0.00003231839867779235
1.061	0.000029985452888441893
1.062	0.000027837027122957558
1.063	0.0000258570753243178
1.064	0.000024031079584443796
1.065	0.000022345891666757974
1.066	0.000020789592321614893
1.067	0.000019351366243706022
1.068	0.000018021390799075388
1.069	0.00001679073688949036
1.07	0.000015651280529147532
1.071	0.000014595623887911422
1.072	0.00001361702471042799
1.073	0.000012709333155040444
1.074	0.000011866935213276618
1.075	0.000011084701972328782
1.076	0.000010357944071445608
1.077	9.682370780359354e-6
1.078	9.054053195265352e-6
1.079	8.469391106821684e-6
1.08	7.92508314622335e-6
1.081	7.4180998606484335e-6
1.082	6.9456594090592846e-6
1.083	6.505205604233271e-6
1.084	6.094388057573837e-6
1.085	5.71104421028744e-6
1.086	5.3531830583337005e-6
1.087	5.018970399596887e-6
1.088	4.706715450307901e-6
1.089	4.414858694193014e-6
1.09	4.141960842380076e-6
1.091	3.886692795002985e-6
1.092	3.6478265068921517e-6
1.093	3.4242266699134677e-6
1.094	3.2148431335566194e-6
1.095	3.0187039934234944e-6
1.096	2.8349092844311258e-6
1.097	2.662625221936397e-6
1.098	2.5010789396882316e-6
1.099	2.349553678608426e-6
1.1	2.207384384950806e-6
1.101	2.0739536804642207e-6
1.1019999999999999	1.9486881708283073e-6
1.103	1.8310550619011235e-6
1.104	1.7205590562473116e-6
1.105	1.6167395050464235e-6
1.1059999999999999	1.5191677928443833e-6
1.107	1.4274449347358023e-6
1.108	1.3411993674756144e-6
1.109	1.2600849177399784e-6
1.1099999999999999	1.1837789323068544e-6
1.111	1.111980556324856e-6
1.112	1.0444091471005885e-6
1.113	9.808028119736467e-7
1.1139999999999999	9.209170598782211e-7
1.115	8.645235571207058e-7
1.116	8.114089787449551e-7
1.117	7.613739476192462e-7
1.1179999999999999	7.142320540700363e-7
1.119	6.69808949513825e-7
1.12	6.279415081065265e-7
1.121	5.884770509456145e-7
1.1219999999999999	5.512726278287023e-7
1.123	5.16194351998096e-7
1.124	4.831167836878731e-7
1.125	4.5192235864247673e-7
1.126	4.2250085809654383e-7
1.127	3.9474891699795754e-7
1.1280000000000001	3.685695675224398e-7
1.129	3.438718151708674e-7
1.13	3.205702449623183e-7
1.131	2.985846554381561e-7
1.1320000000000001	2.7783971837739245e-7
1.133	2.582646622925023e-7
1.134	2.397929779294962e-7
1.135	2.2236214413743245e-7
1.1360000000000001	2.0591337260193666e-7
1.137	1.903913700558986e-7
1.138	1.7574411668913845e-7
1.139	1.6192265957845092e-7
1.1400000000000001	1.4888092005075326e-7
1.141	1.3657551397590353e-7
1.142	1.2496558406273278e-7
1.143	1.140126433025531e-7
1.1440000000000001	1.0368042876933615e-7
1.145	9.393476504548066e-8
1.146	8.474343659707734e-8
1.147	7.607606847310921e-8
1.1480000000000001	6.790401474955978e-8
1.149	6.020025418227603e-8
1.15	5.2939292571942364e-8
1.151	4.6097071380933975e-8
1.152	3.965088217537854e-8
1.153	3.3579286496727924e-8
1.154	2.7862040795780904e-8
1.155	2.2480026088421526e-8
1.156	1.7415182016802407e-8
1.157	1.2650445022157391e-8
1.158	8.169690356335108e-9
1.159	3.95767767833213e-9
1.16	4.313812140064454e-39

==> pics/row_compare_num.dat <==
0.1	14.265849482979322	9.943783086988098	8.485926812899487
0.2	3.012055328586608	1.8864860895270716	1.5111109458660723
0.3	1.7125323389766793	0.9837337460570817	0.7407599306545636
0.4	1.0905526020517147	0.5639306461799882	0.38838359326329674
0.5	1.	0.5000044736394107	0.3333392981496572
0.6	1.0905169401203394	0.5639625352836162	0.388440985829684
0.7	1.7117882490788128	0.9832106669476784	0.7403487301538215
0.8	3.008301893476231	1.8833345916266235	1.508322060010499
0.9	14.244743438196533	9.967750713506033	8.541926237677965

==> pics/row_compare_pert.dat <==
0.05	50.13850415512465	36.28808864265928	31.671283471837487
0.060000000000000005	34.86368894924802	25.03961068356722	21.764917928340285
0.07	25.65472946028914	18.280985651284446	15.82307104828288
0.08	19.678934310018903	13.910015949905484	11.987043163201006
0.09	15.583046718577853	10.924159275807627	9.371196794884218
0.1	12.65432098765432	8.796296296296296	7.510288065843621
0.11	10.488386869927313	7.227883615162542	6.141049196907618
0.12000000000000001	8.841970844811753	6.039622073002754	5.105505815733086
0.13	7.561597015543781	5.118589450428836	4.304253595390519
0.14	6.546561296232933	4.390817982141478	3.672236877444326
0.15000000000000002	5.728565936178392	3.806228373702422	3.1654491862104313
0.16	5.059966695011338	3.329945259353742	2.753271447467876
0.16999999999999998	4.5067082018824465	2.9370828877690283	2.413874449731222
0.18	4.043925940614419	2.6095027210434703	2.1313616478531543
0.19	3.653123615961186	2.333734849722676	1.8939385943098397
0.2	3.3203125	2.099609375	1.6927083333333335
0.21000000000000002	3.034755535499464	1.8993336799549174	1.5208597281067355
0.22000000000000003	2.7881015643253404	1.726857059024891	1.3731088905914082
0.22999999999999998	2.573777093208513	1.5774248583027712	1.2453074466675238
0.24	2.386551631271161	1.4472602146814406	1.1341630758182004
0.25	2.2222222222222223	1.3333333333333335	1.037037037037037
0.26	2.0773812353853933	1.23319185169497	0.951795390464829
0.27	1.9492432251410032	1.1448344990181065	0.876698256977141
0.28	1.8355142983119173	1.0666158824640968	0.810316410514823
0.29	1.7342924758950449	0.9971739465278888	0.75146777007217
0.3	1.643990929705216	0.9353741496598641	0.6991685563114134
0.31	1.5632782923864799	0.880266105919126	0.6525953770966746
0.32	1.4910318447231836	0.8310496188365052	0.6110555435409458
0.33	1.4263005109316296	0.7870478617152306	0.5739636453097641
0.33999999999999997	1.3682753931259752	0.7476860457357469	0.5408229299390043
0.35	1.3162661514309868	0.7124743388479654	0.5112104013202915
0.36	1.2696819540895061	0.6809941044560185	0.48476482124485587
0.37	1.228016028530829	0.6528867532728536	0.4611769948535284
0.38	1.1908330715061937	0.6278446678062155	0.4401818665728895
0.39	1.1577589461946438	0.60560378299613	0.42155206192995864
0.4	1.1284722222222223	0.5859375	0.4050925925925926
0.41	1.1026972119063614	0.5686516811496967	0.3906365042308083
0.42	1.0801982306993347	0.553580528525322	0.3780412944673178
0.43	1.06077486753423	0.5405831906343526	0.3671859650010601
0.44	1.0442580958003036	0.5295409744476304	0.3579686006634059
0.45	1.0305070911131518	0.5203550658096113	0.3503043907084311
0.46	1.019406650226506	0.5129446817117475	0.34412402554016125
0.47	1.010865128110334	0.5072455943766084	0.3393724164653665
0.48	1.004812828731098	0.5032089805226825	0.3360076977865439
0.49	1.0012008004482307	0.5008005603201665	0.3340004802774784
0.5	1.	0.5	0.3333333333333333
0.51	1.0012008004482307	0.5008005603201665	0.3340004802774784
0.52	1.004812828731098	0.5032089805226825	0.3360076977865439
0.53	1.010865128110334	0.5072455943766084	0.3393724164653665
0.54	1.0194066502265062	0.5129446817117476	0.34412402554016125
0.55	1.0305070911131518	0.5203550658096113	0.3503043907084311
0.56	1.0442580958003036	0.5295409744476304	0.3579686006634059
0.5700000000000001	1.06077486753423	0.5405831906343526	0.3671859650010601
0.5800000000000001	1.0801982306993352	0.5535805285253222	0.378041294467318
0.5900000000000001	1.1026972119063618	0.5686516811496968	0.3906365042308086
0.6000000000000001	1.1284722222222225	0.5859375000000002	0.4050925925925928
0.6100000000000001	1.1577589461946443	0.6056037829961303	0.4215520619299589
0.6200000000000001	1.1908330715061937	0.6278446678062156	0.4401818665728895
0.63	1.228016028530829	0.6528867532728536	0.46117699485352853
0.64	1.2696819540895061	0.6809941044560185	0.484764821244856
0.65	1.3162661514309868	0.7124743388479654	0.5112104013202915
0.66	1.3682753931259752	0.7476860457357469	0.5408229299390043
0.67	1.4263005109316298	0.7870478617152307	0.5739636453097644
0.68	1.4910318447231838	0.8310496188365055	0.611055543540946
0.6900000000000001	1.5632782923864805	0.8802661059191261	0.6525953770966747
0.7000000000000001	1.6439909297052162	0.9353741496598644	0.6991685563114138
0.7100000000000001	1.7342924758950458	0.9971739465278895	0.7514677700721707
0.7200000000000001	1.835514298311918	1.0666158824640972	0.8103164105148237
0.7300000000000001	1.9492432251410046	1.1448344990181074	0.8766982569771417
0.7400000000000001	2.0773812353853947	1.2331918516949711	0.95179539046483
0.7500000000000001	2.222222222222224	1.3333333333333346	1.037037037037038
0.76	2.386551631271161	1.4472602146814406	1.1341630758182004
0.77	2.573777093208513	1.5774248583027712	1.2453074466675236
0.78	2.7881015643253413	1.7268570590248917	1.3731088905914082
0.79	3.0347555354994653	1.899333679954918	1.5208597281067358
0.8	3.3203125000000013	2.099609375000001	1.6927083333333341
0.81	3.6531236159611873	2.333734849722677	1.8939385943098401
0.8200000000000001	4.043925940614422	2.6095027210434725	2.131361647853156
0.8300000000000001	4.506708201882449	2.93708288776903	2.413874449731224
0.8400000000000001	5.059966695011343	3.329945259353745	2.753271447467879
0.8500000000000001	5.7285659361784	3.806228373702427	3.1654491862104366
0.8600000000000001	6.546561296232944	4.390817982141485	3.672236877444331
0.8700000000000001	7.561597015543795	5.1185894504288445	4.304253595390528
0.8800000000000001	8.84197084481177	6.039622073002766	5.105505815733098
0.89	10.488386869927313	7.227883615162542	6.141049196907618
0.9	12.654320987654325	8.7962962962963	7.510288065843626
0.91	15.583046718577863	10.924159275807636	9.371196794884227
0.92	19.678934310018924	13.9100159499055	11.987043163201019
0.93	25.654729460289182	18.280985651284478	15.823071048282902
0.9400000000000001	34.86368894924809	25.039610683567272	21.76491792834033
0.9500000000000001	50.138504155124814	36.28808864265939	31.67128347183759

==> pics/tab_pert.dat <==
0.001	0.002494997500002505
0.002	0.0006224975000100403
0.003	0.00027610861113374675
0.004	0.00015499750004032195
0.005	0.00009899750006312973
0.006	0.0000686086112022009
0.007	0.00005030362257321277
0.008	0.00003843500016259105
0.009000000000000001	0.000030306142181503436
0.010000000000000002	0.000024497500255076
0.011	0.000020204111879514376
0.012	0.00001694194481324249
0.013000000000000001	0.000014405784457371623
0.014000000000000002	0.000012395459687687059
0.015	0.000010775278357540205
0.016	9.450625660982219e-6
0.017	8.353902131788959e-6
0.018000000000000002	7.4357724449049205e-6
0.019000000000000003	6.6595507992936135e-6
0.02	5.997501041232819e-6
0.021	5.428340152573122e-6
0.022000000000000002	4.935517793975531e-6
0.023	4.506008001757164e-6
0.024	4.129445956134851e-6
0.025	3.79750164365549e-6
0.026000000000000002	3.5034189411934333e-6
0.027000000000000003	3.241672021071249e-6
0.028	3.00770615618091e-6
0.029	2.7977400420908406e-6
0.030000000000000002	2.608613502438563e-6
0.031	2.4376690519154334e-6
0.032	2.282658982053822e-6
0.033	2.14167187383835e-6
0.034	2.0130740312730603e-6
0.035	1.8954624723523603e-6
0.036000000000000004	1.7876269433003414e-6
0.037000000000000005	1.6885190302121947e-6
0.038	1.5972268925200552e-6
0.039	1.5129544789983984e-6
0.04	1.435004340277778e-6
0.041	1.3627633440581784e-6
0.042	1.2956907461999648e-6
0.043000000000000003	1.2333081840601209e-6
0.044000000000000004	1.1751912461888572e-6
0.045	1.120962340958138e-6
0.046	1.070284640423202e-6
0.047	1.0228569181318616e-6
0.048	9.784091332611475e-7
0.049	9.366986403215107e-7
0.05	8.975069252077563e-7
0.051000000000000004	8.60636785730236e-7
0.052000000000000005	8.25909888806614e-7
0.053000000000000005	7.931646479141276e-7
0.054	7.622543737251297e-7
0.055	7.330456584905841e-7
0.056	7.054169610245708e-7
0.057	6.792573643367272e-7
0.058	6.544654822649087e-7
0.059000000000000004	6.309484950414901e-7
0.060000000000000005	6.086212967154568e-7
0.061	5.874057398547198e-7
0.062	5.672299650546793e-7
0.063	5.480278045493361e-7
0.064	5.297382507168165e-7
0.065	5.123049815381704e-7
0.066	4.956759361445689e-7
0.067	4.798029345046787e-7
0.068	4.6464133608667856e-7
0.069	4.501497329993131e-7
0.07	4.3628967369119e-7
0.07100000000000001	4.230254137818335e-7
0.07200000000000001	4.1032369102406e-7
0.07300000000000001	3.9815352176524966e-7
0.074	3.8648601659363734e-7
0.075	3.75294213132051e-7
0.076	3.645529241816613e-7
0.077	3.542385996274104e-7
0.078	3.4432920069923197e-7
0.079	3.3480408534261297e-7
0.08	3.256439035916825e-7
0.081	3.1683050196045593e-7
0.082	3.083468359754735e-7
0.083	3.001768900677483e-7
0.084	2.9230560412541793e-7
0.085	2.847188060821706e-7
0.08600000000000001	2.7740314998168347e-7
0.08700000000000001	2.703460590160006e-7
0.08800000000000001	2.635356730869511e-7
0.089	2.569608004851449e-7
0.09	2.5061087332149605e-7
0.091	2.444759063822124e-7
0.092	2.385464591102754e-7
0.093	2.3281360044509145e-7
0.094	2.2726887627760334e-7
0.095	2.2190427930108448e-7
0.096	2.1671222105837923e-7
0.097	2.1168550600479324e-7
0.098	2.0681730742239264e-7
0.099	2.0210114503636878e-7
0.1	1.975308641975309e-7
0.101	1.9310061650707091e-7
0.10200000000000001	1.8880484177065321e-7
0.10300000000000001	1.8463825117872392e-7
0.10400000000000001	1.8059581161884133e-7
0.10500000000000001	1.7667273103388435e-7
0.106	1.728644447472969e-7
0.107	1.6916660268314248e-7
0.108	1.655750574147545e-7
0.109	1.6208585298122134e-7
0.11	1.5869521441591087e-7
0.111	1.553995379357548e-7
0.112	1.5219538174412694e-7
0.113	1.490794574039013e-7
0.114	1.4604862174069748e-7
0.115	1.4309986923944738e-7
0.116	1.4023032490027272e-7
0.117	1.37437237522278e-7
0.11800000000000001	1.347179733862514e-7
0.11900000000000001	1.3207001030946264e-7
0.12000000000000001	1.294909320477502e-7
0.121	1.269784230219392e-7
0.122	1.2453026334731788e-7
0.123	1.2214432414646083e-7
0.124	1.1981856312711238e-7
0.125	1.175510204081633e-7
0.126	1.1533981457796073e-7
0.127	1.1318313897031219e-7
0.128	1.1107925814456908e-7
0.129	1.0902650455712695e-7
0.13	1.0702327541255559e-7
0.131	1.0506802968338104e-7
0.132	1.0315928528829051e-7
0.133	1.0129561641922251e-7
0.134	9.947565100844571e-8
0.135	9.769806832732297e-8
0.136	9.596159670900557e-8
0.137	9.426501138781305e-8
0.138	9.260713244852713e-8
0.139	9.098682287926404e-8
0.14	8.940298672200085e-8
0.14100000000000001	8.785456731520582e-8
0.14200000000000002	8.634054562337747e-8
0.14300000000000002	8.485993864862206e-8
0.14400000000000002	8.341179791970616e-8
0.14500000000000002	8.199520805430094e-8
0.146	8.060928539040259e-8
0.147	7.92531766831563e-8
0.148	7.792605786354346e-8
0.149	7.662713285560267e-8
0.15	7.535563244905808e-8
0.151	7.41108132244129e-8
0.152	7.289195652774179e-8
0.153	7.169836749257681e-8
0.154	7.052937410643687e-8
0.155	6.938432631968945e-8
0.156	6.826259519457028e-8
0.157	6.716357209230907e-8
0.158	6.608666789642727e-8
0.159	6.503131227038369e-8
0.16	6.399695294784583e-8
0.161	6.298305505396172e-8
0.162	6.198910045609781e-8
0.163	6.101458714259178e-8
0.164	6.00590286281506e-8
0.165	5.912195338459848e-8
0.166	5.8202904295748804e-8
0.167	5.730143813524163e-8
0.168	5.6417125066249363e-8
0.169	5.5549548162012964e-8
0.17	5.469830294622437e-8
0.171	5.3862996952324856e-8
0.17200000000000001	5.304324930083569e-8
0.17300000000000001	5.223869029388499e-8
0.17400000000000002	5.1448961026137654e-8
0.17500000000000002	5.0673713011375334e-8
0.17600000000000002	4.991260782401344e-8
0.177	4.916531675487694e-8
0.178	4.8431520480592325e-8
0.179	4.7710908745984855e-8
0.18	4.700318005890086e-8
0.181	4.630804139690399e-8
0.182	4.562520792532136e-8
0.183	4.49544027261418e-8
0.184	4.4295356537292263e-8
0.185	4.3647807501841825e-8
0.186	4.301150092670494e-8
0.187	4.238618905043547e-8
0.188	4.17716308197233e-8
0.189	4.116759167422365e-8
0.19	4.057384333936666e-8
0.191	3.999016362681154e-8
0.192	3.941633624222571e-8
0.193	3.8852150600083414e-8
0.194	3.829740164519355e-8
0.195	3.7751889680679224e-8
0.196	3.721542020214448e-8
0.197	3.6687803737775786e-8
0.198	3.616885569413755e-8
0.199	3.5658396207431415e-8
0.2	3.515625e-8
0.201	3.4662246241865045e-8
0.202	3.4176218417100164e-8
0.203	3.3698004194845937e-8
0.20400000000000001	3.322744530478529e-8
0.20500000000000002	3.276438741690337e-8
0.20600000000000002	3.230868002536545e-8
0.20700000000000002	3.186017633635233e-8
0.20800000000000002	3.141873315970053e-8
0.20900000000000002	3.098421080420076e-8
0.21	3.055647297641484e-8
0.211	3.0135386682876316e-8
0.212	2.972082213554731e-8
0.213	2.9312652660407787e-8
0.214	2.891075460906012e-8
0.215	2.8515007273235766e-8
0.216	2.8125292802096065e-8
0.217	2.77414961222238e-8
0.218	2.736350486020579e-8
0.219	2.699120926771171e-8
0.22	2.6624502148977682e-8
0.221	2.626327879060701e-8
0.222	2.590743689360431e-8
0.223	2.555687650756204e-8
0.224	2.5211499966922692e-8
0.225	2.4871211829241665e-8
0.226	2.4535918815380308e-8
0.227	2.4205529751560152e-8
0.228	2.3879955513212834e-8
0.229	2.3559108970562694e-8
0.23	2.324290493588115e-8
0.231	2.2931260112354823e-8
0.232	2.262409304451133e-8
0.233	2.232132407014881e-8
0.234	2.202287527371767e-8
0.23500000000000001	2.1728670441104576e-8
0.23600000000000002	2.1438635015770993e-8
0.23700000000000002	2.115269605620018e-8
0.23800000000000002	2.087078219460835e-8
0.23900000000000002	2.0592823596877507e-8
0.24000000000000002	2.0318751923668817e-8
0.241	2.004850029267719e-8
0.242	1.978200324198896e-8
0.243	1.951919669450626e-8
0.244	1.926001792340277e-8
0.245	1.9004405518576873e-8
0.246	1.8752299354069712e-8
0.247	1.850364055641658e-8
0.248	1.825837147390134e-8
0.249	1.8016435646684648e-8
0.25	1.777777777777778e-8
0.251	1.7542343704835074e-8
0.252	1.73100803727386e-8
0.253	1.7080935806949957e-8
0.254	1.6854859087604888e-8
0.255	1.6631800324327028e-8
0.256	1.64117106317385e-8
0.257	1.6194542105645076e-8
0.258	1.5980247799875262e-8
0.259	1.576878170375262e-8
0.26	1.5560098720181875e-8
0.261	1.535415464432978e-8
0.262	1.515090614288246e-8
0.263	1.4950310733861614e-8
0.264	1.4752326766982421e-8
0.265	1.4556913404536672e-8
0.266	1.436403060278535e-8
0.267	1.4173639093845086e-8
0.268	1.3985700368053745e-8
0.269	1.3800176656800772e-8
0.27	1.3617030915808393e-8
0.271	1.3436226808850227e-8
0.272	1.3257728691894439e-8
0.273	1.3081501597658785e-8
0.274	1.2907511220565509e-8
0.275	1.2735723902084299e-8
0.276	1.2566106616451991e-8
0.277	1.2398626956758125e-8
0.278	1.2233253121385574e-8
0.279	1.2069953900796125e-8
0.28	1.1908698664651046e-8
0.281	1.1749457349256943e-8
0.28200000000000003	1.1592200445327749e-8
0.28300000000000003	1.1436898986053653e-8
0.28400000000000003	1.128352453546844e-8
0.28500000000000003	1.1132049177106608e-8
0.28600000000000003	1.0982445502942305e-8
0.28700000000000003	1.0834686602601907e-8
0.28800000000000003	1.0688746052842805e-8
0.28900000000000003	1.0544597907290866e-8
0.29	1.0402216686429309e-8
0.291	1.0261577367832176e-8
0.292	1.0122655376635531e-8
0.293	9.985426576239862e-9
0.294	9.849867259237356e-9
0.295	9.715954138557919e-9
0.296	9.583664338827883e-9
0.297	9.452975387935783e-9
0.298	9.323865208799425e-9
0.299	9.196312111328942e-9
0.3	9.070294784580502e-9
0.301	8.945792289095582e-9
0.302	8.822784049420845e-9
0.303	8.701249846803806e-9
0.304	8.581169812059617e-9
0.305	8.462524418604473e-9
0.306	8.345294475651233e-9
0.307	8.229461121562956e-9
0.308	8.115005817360263e-9
0.309	8.001910340378528e-9
0.31	7.890156778070875e-9
0.311	7.779727521953413e-9
0.312	7.670605261688802e-9
0.313	7.562772979304727e-9
0.314	7.45621394354381e-9
0.315	7.350911704341498e-9
0.316	7.246850087428794e-9
0.317	7.144013189056531e-9
0.318	7.042385370838189e-9
0.319	6.941951254708246e-9
0.32	6.842695717993079e-9
0.321	6.744603888591731e-9
0.322	6.647661140263617e-9
0.323	6.551853088020683e-9
0.324	6.457165583621223e-9
0.325	6.3635847111630595e-9
0.326	6.271096782773377e-9
0.327	6.179688334393075e-9
0.328	6.0893461216531e-9
0.329	6.00005711584071e-9
0.33	5.911808499953256e-9
0.331	5.8245876648375515e-9
0.332	5.738382205412624e-9
0.333	5.653179916973908e-9
0.334	5.568968791576818e-9
0.335	5.48573701449795e-9
0.336	5.403472960771861e-9
0.337	5.322165191801815e-9
0.338	5.241802452042546e-9
0.339	5.1623736657535e-9
0.34	5.083867933820745e-9
0.341	5.006274530646064e-9
0.342	4.9295829011014815e-9
0.343	4.853782657547914e-9
0.34400000000000003	4.778863576916182e-9
0.34500000000000003	4.7048155978492036e-9
0.34600000000000003	4.631628817903697e-9
0.34700000000000003	4.5592934908102275e-9
0.34800000000000003	4.487800023790061e-9
0.34900000000000003	4.417138974927722e-9
0.35000000000000003	4.34730105059775e-9
0.35100000000000003	4.27827710294464e-9
0.35200000000000004	4.210058127414559e-9
0.353	4.14263526033783e-9
0.354	4.0759997765608666e-9
0.355	4.010143087126643e-9
0.356	3.94505673700237e-9
0.357	3.880732402853541e-9
0.358	3.817161890863149e-9
0.359	3.754337134595163e-9
0.36	3.6922501929012344e-9
0.361	3.6308932478696884e-9
0.362	3.570258602815866e-9
0.363	3.510338680312914e-9
0.364	3.4511260202621177e-9
0.365	3.3926132780019354e-9
0.366	3.334793222454865e-9
0.367	3.277658734311342e-9
0.368	3.22120280424984e-9
0.369	3.16541853119246e-9
0.37	3.1102991205951313e-9
0.371	3.055837882771786e-9
0.372	3.002028231251731e-9
0.373	2.948863681169535e-9
0.374	2.896337847686688e-9
0.375	2.8444444444444444e-9
0.376	2.793177282047114e-9
0.377	2.742530266575216e-9
0.378	2.6924973981278247e-9
0.379	2.643072769393546e-9
0.38	2.5942505642494988e-9
0.381	2.5460250563877027e-9
0.382	2.4983906079683784e-9
0.383	2.4513416682995124e-9
0.384	2.404872772542212e-9
0.385	2.358978540441337e-9
0.386	2.3136536750808016e-9
0.387	2.2688929616631653e-9
0.388	2.2246912663129286e-9
0.389	2.1810435349031184e-9
0.39	2.1379447919046456e-9
0.391	2.095390139258036e-9
0.392	2.0533747552670227e-9
0.393	2.011893893513643e-9
0.394	1.9709428817943444e-9
0.395	1.9305171210767237e-9
0.396	1.8906120844765217e-9
0.397	1.8512233162543875e-9
0.398	1.8123464308321498e-9
0.399	1.7739771118281226e-9
0.4	1.7361111111111105e-9
0.401	1.6987442478727812e-9
0.402	1.6618724077180103e-9
0.403	1.625491541772893e-9
0.404	1.5895976658100598e-9
0.405	1.5541868593910036e-9
0.406	1.519255265025062e-9
0.40700000000000003	1.484799087344784e-9
0.40800000000000003	1.4508145922973375e-9
0.40900000000000003	1.417298106351691e-9
0.41000000000000003	1.3842460157212746e-9
0.41100000000000003	1.3516547656018202e-9
0.41200000000000003	1.319520859424131e-9
0.41300000000000003	1.2878408581214866e-9
0.41400000000000003	1.2566113794114345e-9
0.41500000000000004	1.225829097091718e-9
0.41600000000000004	1.1954907403500545e-9
0.41700000000000004	1.1655930930875666e-9
0.418	1.1361329932555982e-9
0.419	1.1071073322056676e-9
0.42	1.0785130540523785e-9
0.421	1.0503471550490099e-9
0.422	1.022606682975608e-9
0.423	9.952887365393348e-10
0.424	9.683904647869078e-10
0.425	9.419090665288678e-10
0.426	9.15841789775559e-10
0.427	8.9018593118452e-10
0.428	8.649388355192205e-10
0.429	8.400978951188407e-10
0.43	8.156605493790084e-10
0.431	7.916242842432565e-10
0.432	7.679866317050665e-10
0.433	7.447451693202917e-10
0.434	7.218975197298519e-10
0.435	6.994413501924763e-10
0.436	6.773743721274068e-10
0.437	6.556943406668299e-10
0.438	6.343990542179809e-10
0.439	6.134863540346861e-10
0.44	5.929541237982803e-10
0.441	5.728002892076917e-10
0.442	5.530228175786277e-10
0.443	5.336197174516671e-10
0.444	5.145890382091861e-10
0.445	4.959288697009502e-10
0.446	4.77637341878286e-10
0.447	4.5971262443668345e-10
0.448	4.4215292646674334e-10
0.449	4.2495649611332653e-10
0.45	4.0812162024283227e-10
0.451	3.9164662411846105e-10
0.452	3.7552987108339105e-10
0.453	3.597697622517398e-10
0.454	3.4436473620724683e-10
0.455	3.2931326870953296e-10
0.456	3.1461387240790584e-10
0.457	3.002650965625543e-10
0.458	2.862655267731083e-10
0.459	2.726137847144242e-10
0.46	2.5930852787955665e-10
0.461	2.463484493297971e-10
0.462	2.337322774517454e-10
0.463	2.2145877572128979e-10
0.464	2.0952674247446984e-10
0.465	1.9793501068510724e-10
0.466	1.866824477491762e-10
0.467	1.7576795527581378e-10
0.468	1.6519046888492755e-10
0.46900000000000003	1.549489580113242e-10
0.47000000000000003	1.4504242571531306e-10
0.47100000000000003	1.3546990849970803e-10
0.47200000000000003	1.262304761331944e-10
0.47300000000000003	1.1732323147998347e-10
0.47400000000000003	1.0874731033572154e-10
0.47500000000000003	1.005018812695898e-10
0.47600000000000003	9.258614547256144e-11
0.47700000000000004	8.499933661175065e-11
0.47800000000000004	7.774072069083047e-11
0.47900000000000004	7.080959591645622e-11
0.48000000000000004	6.420529257067707e-11
0.481	5.7927172889270705e-11
0.482	5.197463094599044e-11
0.483	4.6347092542670595e-11
0.484	4.104401510516635e-11
0.485	3.606488758509437e-11
0.486	3.1409230367343995e-11
0.487	2.707659518333386e-11
0.488	2.3066565029981806e-11
0.489	1.9378754094373925e-11
0.49	1.6012807684098112e-11
0.491	1.296840216323075e-11
0.492	1.0245244893953342e-11
0.493	7.843074183780515e-12
0.494	5.7616592383869394e-12
0.495	4.00080012001603e-12
0.496	2.560327711459921e-12
0.497	1.440103685598975e-12
0.498	6.400204804915315e-13
0.499	1.6000128000768446e-13
0.5	0.
0.501	1.6000128000768446e-13
0.502	6.400204804915315e-13
0.503	1.440103685598975e-12
0.504	2.560327711459921e-12
0.505	4.00080012001603e-12
0.506	5.7616592383869394e-12
0.507	7.843074183780515e-12
0.508	1.0245244893953342e-11
0.509	1.296840216323075e-11
0.51	1.6012807684098112e-11
0.511	1.9378754094373925e-11
0.512	2.3066565029981806e-11
0.513	2.707659518333386e-11
0.514	3.1409230367343995e-11
0.515	3.606488758509437e-11
0.516	4.104401510516635e-11
0.517	4.6347092542670595e-11
0.518	5.197463094599044e-11
0.519	5.7927172889270705e-11
0.52	6.42052925706773e-11
0.521	7.080959591645713e-11
0.522	7.774072069083047e-11
0.523	8.49993366117514e-11
0.524	9.25861454725617e-11
0.525	1.0050188126959007e-10
0.526	1.0874731033572154e-10
0.527	1.1732323147998406e-10
0.528	1.2623047613319503e-10
0.529	1.3546990849970865e-10
0.53	1.4504242571531306e-10
0.531	1.5494895801132488e-10
0.532	1.6519046888492755e-10
0.533	1.757679552758145e-10
0.534	1.8668244774917693e-10
0.535	1.97935010685108e-10
0.536	2.0952674247447022e-10
0.537	2.2145877572129141e-10
0.538	2.337322774517454e-10
0.539	2.463484493297979e-10
0.54	2.593085278795571e-10
0.541	2.726137847144251e-10
0.542	2.8626552677310916e-10
0.543	3.002650965625557e-10
0.544	3.1461387240790677e-10
0.545	3.293132687095349e-10
0.546	3.4436473620724786e-10
0.547	3.5976976225174187e-10
0.548	3.755298710833921e-10
0.549	3.9164662411846266e-10
0.55	4.0812162024283227e-10
0.551	4.2495649611332823e-10
0.552	4.4215292646674334e-10
0.553	4.597126244366841e-10
0.554	4.776373418782866e-10
0.555	4.959288697009515e-10
0.556	5.145890382091861e-10
0.557	5.336197174516684e-10
0.558	5.530228175786289e-10
0.559	5.728002892076944e-10
0.56	5.929541237982803e-10
0.561	6.134863540346881e-10
0.562	6.343990542179809e-10
0.5630000000000001	6.556943406668313e-10
0.5640000000000001	6.773743721274083e-10
0.5650000000000001	6.994413501924783e-10
0.5660000000000001	7.218975197298519e-10
0.5670000000000001	7.447451693202932e-10
0.5680000000000001	7.679866317050679e-10
0.5690000000000001	7.916242842432595e-10
0.5700000000000001	8.156605493790084e-10
0.5710000000000001	8.400978951188422e-10
0.5720000000000001	8.649388355192222e-10
0.5730000000000001	8.901859311845232e-10
0.5740000000000001	9.158417897755607e-10
0.5750000000000001	9.419090665288713e-10
0.5760000000000001	9.683904647869095e-10
0.5770000000000001	9.952887365393372e-10
0.578	1.0226066829756064e-9
0.579	1.0503471550490099e-9
0.58	1.0785130540523774e-9
0.581	1.1071073322056666e-9
0.582	1.1361329932555963e-9
0.583	1.1655930930875666e-9
0.584	1.1954907403500545e-9
0.585	1.225829097091718e-9
0.586	1.2566113794114345e-9
0.587	1.2878408581214866e-9
0.588	1.319520859424131e-9
0.589	1.3516547656018202e-9
0.59	1.3842460157212746e-9
0.591	1.417298106351691e-9
0.592	1.4508145922973375e-9
0.593	1.484799087344784e-9
0.594	1.519255265025062e-9
0.595	1.5541868593910036e-9
0.596	1.5895976658100598e-9
0.597	1.625491541772893e-9
0.598	1.6618724077180103e-9
0.599	1.6987442478727812e-9
0.6	1.7361111111111105e-9
0.601	1.7739771118281226e-9
0.602	1.8123464308321498e-9
0.603	1.8512233162543875e-9
0.604	1.8906120844765217e-9
0.605	1.9305171210767237e-9
0.606	1.9709428817943444e-9
0.607	2.011893893513643e-9
0.608	2.0533747552670227e-9
0.609	2.095390139258036e-9
0.61	2.1379447919046456e-9
0.611	2.1810435349031184e-9
0.612	2.2246912663129286e-9
0.613	2.2688929616631653e-9
0.614	2.3136536750808016e-9
0.615	2.358978540441337e-9
0.616	2.404872772542212e-9
0.617	2.4513416682995124e-9
0.618	2.4983906079683784e-9
0.619	2.5460250563877027e-9
0.62	2.5942505642494988e-9
0.621	2.643072769393546e-9
0.622	2.6924973981278247e-9
0.623	2.742530266575216e-9
0.624	2.793177282047114e-9
0.625	2.8444444444444444e-9
0.626	2.896337847686688e-9
0.627	2.948863681169535e-9
0.628	3.002028231251731e-9
0.629	3.055837882771786e-9
0.63	3.1102991205951313e-9
0.631	3.16541853119246e-9
0.632	3.22120280424984e-9
0.633	3.277658734311342e-9
0.634	3.334793222454865e-9
0.635	3.3926132780019354e-9
0.636	3.4511260202621177e-9
0.637	3.510338680312914e-9
0.638	3.570258602815866e-9
0.639	3.6308932478696884e-9
0.64	3.6922501929012344e-9
0.641	3.754337134595163e-9
0.642	3.817161890863149e-9
0.643	3.880732402853541e-9
0.644	3.94505673700237e-9
0.645	4.010143087126643e-9
0.646	4.0759997765608666e-9
0.647	4.14263526033783e-9
0.648	4.210058127414565e-9
0.649	4.278277102944644e-9
0.65	4.347301050597755e-9
0.651	4.417138974927725e-9
0.652	4.487800023790067e-9
0.653	4.559293490810232e-9
0.654	4.6316288179037e-9
0.655	4.704815597849207e-9
0.656	4.778863576916188e-9
0.657	4.853782657547917e-9
0.658	4.929582901101487e-9
0.659	5.006274530646064e-9
0.66	5.083867933820751e-9
0.661	5.162373665753504e-9
0.662	5.241802452042552e-9
0.663	5.322165191801819e-9
0.664	5.403472960771871e-9
0.665	5.485737014497954e-9
0.666	5.568968791576825e-9
0.667	5.653179916973912e-9
0.668	5.738382205412631e-9
0.669	5.824587664837556e-9
0.67	5.911808499953262e-9
0.671	6.000057115840714e-9
0.672	6.089346121653108e-9
0.673	6.179688334393075e-9
0.674	6.271096782773384e-9
0.675	6.363584711163064e-9
0.676	6.457165583621229e-9
0.677	6.551853088020688e-9
0.678	6.647661140263624e-9
0.679	6.7446038885917356e-9
0.68	6.842695717993086e-9
0.681	6.94195125470825e-9
0.682	7.042385370838198e-9
0.683	7.144013189056536e-9
0.684	7.2468500874288015e-9
0.685	7.350911704341507e-9
0.686	7.456213943543818e-9
0.687	7.562772979304732e-9
0.6880000000000001	7.670605261688805e-9
0.6890000000000001	7.779727521953423e-9
0.6900000000000001	7.890156778070881e-9
0.6910000000000001	8.001910340378528e-9
0.6920000000000001	8.11500581736027e-9
0.6930000000000001	8.229461121562961e-9
0.6940000000000001	8.345294475651241e-9
0.6950000000000001	8.462524418604478e-9
0.6960000000000001	8.581169812059624e-9
0.6970000000000001	8.701249846803818e-9
0.6980000000000001	8.822784049420858e-9
0.6990000000000001	8.945792289095592e-9
0.7000000000000001	9.07029478458051e-9
0.7010000000000001	9.196312111328949e-9
0.7020000000000001	9.323865208799433e-9
0.7030000000000001	9.452975387935788e-9
0.7040000000000001	9.583664338827897e-9
0.705	9.715954138557914e-9
0.706	9.849867259237351e-9
0.707	9.985426576239857e-9
0.708	1.012265537663552e-8
0.709	1.0261577367832167e-8
0.71	1.0402216686429302e-8
0.711	1.0544597907290866e-8
0.712	1.0688746052842805e-8
0.713	1.0834686602601907e-8
0.714	1.0982445502942305e-8
0.715	1.1132049177106608e-8
0.716	1.128352453546844e-8
0.717	1.1436898986053653e-8
0.718	1.1592200445327749e-8
0.719	1.1749457349256943e-8
0.72	1.1908698664651046e-8
0.721	1.2069953900796125e-8
0.722	1.2233253121385574e-8
0.723	1.2398626956758125e-8
0.724	1.2566106616451991e-8
0.725	1.2735723902084299e-8
0.726	1.2907511220565509e-8
0.727	1.3081501597658785e-8
0.728	1.3257728691894439e-8
0.729	1.3436226808850227e-8
0.73	1.3617030915808393e-8
0.731	1.3800176656800772e-8
0.732	1.3985700368053745e-8
0.733	1.4173639093845086e-8
0.734	1.436403060278535e-8
0.735	1.4556913404536672e-8
0.736	1.4752326766982421e-8
0.737	1.4950310733861614e-8
0.738	1.515090614288246e-8
0.739	1.535415464432978e-8
0.74	1.5560098720181875e-8
0.741	1.576878170375262e-8
0.742	1.5980247799875262e-8
0.743	1.6194542105645076e-8
0.744	1.64117106317385e-8
0.745	1.6631800324327028e-8
0.746	1.6854859087604888e-8
0.747	1.7080935806949957e-8
0.748	1.73100803727386e-8
0.749	1.7542343704835074e-8
0.75	1.777777777777778e-8
0.751	1.8016435646684648e-8
0.752	1.825837147390134e-8
0.753	1.850364055641658e-8
0.754	1.8752299354069712e-8
0.755	1.9004405518576873e-8
0.756	1.926001792340277e-8
0.757	1.951919669450626e-8
0.758	1.978200324198896e-8
0.759	2.004850029267719e-8
0.76	2.0318751923668817e-8
0.761	2.0592823596877507e-8
0.762	2.0870782194608356e-8
0.763	2.115269605620018e-8
0.764	2.143863501577101e-8
0.765	2.1728670441104576e-8
0.766	2.202287527371767e-8
0.767	2.2321324070148826e-8
0.768	2.262409304451133e-8
0.769	2.2931260112354823e-8
0.77	2.324290493588116e-8
0.771	2.355910897056271e-8
0.772	2.387995551321285e-8
0.773	2.420552975156017e-8
0.774	2.4535918815380324e-8
0.775	2.4871211829241665e-8
0.776	2.5211499966922692e-8
0.777	2.555687650756205e-8
0.778	2.590743689360431e-8
0.779	2.6263278790607028e-8
0.78	2.6624502148977682e-8
0.781	2.699120926771171e-8
0.782	2.7363504860205805e-8
0.783	2.77414961222238e-8
0.784	2.8125292802096082e-8
0.785	2.8515007273235766e-8
0.786	2.891075460906014e-8
0.787	2.9312652660407803e-8
0.788	2.9720822135547326e-8
0.789	3.0135386682876336e-8
0.79	3.055647297641486e-8
0.791	3.0984210804200796e-8
0.792	3.141873315970054e-8
0.793	3.186017633635237e-8
0.794	3.230868002536547e-8
0.795	3.276438741690339e-8
0.796	3.322744530478531e-8
0.797	3.3698004194845976e-8
0.798	3.417621841710019e-8
0.799	3.4662246241865085e-8
0.8	3.515625000000002e-8
0.801	3.565839620743146e-8
0.802	3.616885569413759e-8
0.803	3.6687803737775806e-8
0.804	3.72154202021445e-8
0.805	3.775188968067925e-8
0.806	3.829740164519357e-8
0.807	3.8852150600083454e-8
0.808	3.941633624222575e-8
0.809	3.999016362681156e-8
0.81	4.057384333936668e-8
0.811	4.1167591674223695e-8
0.812	4.177163081972335e-8
0.8130000000000001	4.238618905043551e-8
0.8140000000000001	4.3011500926704986e-8
0.8150000000000001	4.3647807501841865e-8
0.8160000000000001	4.42953565372923e-8
0.8170000000000001	4.4954402726141847e-8
0.8180000000000001	4.5625207925321406e-8
0.8190000000000001	4.630804139690404e-8
0.8200000000000001	4.700318005890091e-8
0.8210000000000001	4.771090874598488e-8
0.8220000000000001	4.843152048059237e-8
0.8230000000000001	4.9165316754876985e-8
0.8240000000000001	4.9912607824013525e-8
0.8250000000000001	5.067371301137542e-8
0.8260000000000001	5.14489610261377e-8
0.8270000000000001	5.2238690293885065e-8
0.8280000000000001	5.304324930083575e-8
0.8290000000000001	5.386299695232497e-8
0.8300000000000001	5.469830294622446e-8
0.8310000000000001	5.554954816201304e-8
0.8320000000000001	5.641712506624944e-8
0.8330000000000001	5.7301438135241706e-8
0.834	5.820290429574878e-8
0.835	5.912195338459845e-8
0.836	6.005902862815057e-8
0.837	6.101458714259173e-8
0.838	6.198910045609781e-8
0.839	6.298305505396169e-8
0.84	6.399695294784576e-8
0.841	6.503131227038367e-8
0.842	6.608666789642725e-8
0.843	6.716357209230902e-8
0.844	6.826259519457021e-8
0.845	6.93843263196894e-8
0.846	7.052937410643684e-8
0.847	7.169836749257681e-8
0.848	7.289195652774173e-8
0.849	7.41108132244129e-8
0.85	7.535563244905806e-8
0.851	7.662713285560265e-8
0.852	7.792605786354343e-8
0.853	7.925317668315627e-8
0.854	8.060928539040252e-8
0.855	8.199520805430094e-8
0.856	8.341179791970616e-8
0.857	8.485993864862206e-8
0.858	8.634054562337747e-8
0.859	8.785456731520582e-8
0.86	8.940298672200085e-8
0.861	9.098682287926404e-8
0.862	9.260713244852713e-8
0.863	9.426501138781305e-8
0.864	9.596159670900557e-8
0.865	9.769806832732297e-8
0.866	9.947565100844571e-8
0.867	1.0129561641922251e-7
0.868	1.0315928528829051e-7
0.869	1.0506802968338104e-7
0.87	1.0702327541255559e-7
0.871	1.0902650455712695e-7
0.872	1.1107925814456908e-7
0.873	1.1318313897031219e-7
0.874	1.1533981457796073e-7
0.875	1.175510204081633e-7
0.876	1.1981856312711238e-7
0.877	1.2214432414646083e-7
0.878	1.2453026334731788e-7
0.879	1.269784230219392e-7
0.88	1.2949093204775026e-7
0.881	1.3207001030946267e-7
0.882	1.3471797338625148e-7
0.883	1.37437237522278e-7
0.884	1.4023032490027277e-7
0.885	1.430998692394474e-7
0.886	1.4604862174069758e-7
0.887	1.4907945740390139e-7
0.888	1.5219538174412694e-7
0.889	1.553995379357548e-7
0.89	1.5869521441591087e-7
0.891	1.6208585298122145e-7
0.892	1.6557505741475457e-7
0.893	1.6916660268314256e-7
0.894	1.7286444474729702e-7
0.895	1.7667273103388445e-7
0.896	1.8059581161884139e-7
0.897	1.8463825117872403e-7
0.898	1.888048417706533e-7
0.899	1.9310061650707102e-7
0.9	1.9753086419753098e-7
0.901	2.0210114503636896e-7
0.902	2.0681730742239272e-7
0.903	2.1168550600479335e-7
0.904	2.1671222105837944e-7
0.905	2.219042793010846e-7
0.906	2.2726887627760356e-7
0.907	2.3281360044509166e-7
0.908	2.3854645911027564e-7
0.909	2.444759063822126e-7
0.91	2.5061087332149626e-7
0.911	2.569608004851451e-7
0.912	2.6353567308695144e-7
0.913	2.703460590160008e-7
0.914	2.7740314998168373e-7
0.915	2.8471880608217097e-7
0.916	2.923056041254183e-7
0.917	3.001768900677488e-7
0.918	3.083468359754739e-7
0.919	3.168305019604563e-7
0.92	3.2564390359168287e-7
0.921	3.3480408534261334e-7
0.922	3.4432920069923234e-7
0.923	3.5423859962741094e-7
0.924	3.6455292418166155e-7
0.925	3.7529421313205143e-7
0.926	3.8648601659363776e-7
0.927	3.9815352176525034e-7
0.928	4.1032369102406074e-7
0.929	4.230254137818341e-7
0.93	4.3628967369119067e-7
0.931	4.501497329993138e-7
0.932	4.646413360866794e-7
0.933	4.798029345046795e-7
0.934	4.956759361445698e-7
0.935	5.123049815381714e-7
0.936	5.297382507168174e-7
0.937	5.48027804549337e-7
0.9380000000000001	5.672299650546804e-7
0.9390000000000001	5.874057398547212e-7
0.9400000000000001	6.086212967154582e-7
0.9410000000000001	6.309484950414918e-7
0.9420000000000001	6.544654822649103e-7
0.9430000000000001	6.79257364336729e-7
0.9440000000000001	7.054169610245723e-7
0.9450000000000001	7.330456584905855e-7
0.9460000000000001	7.622543737251316e-7
0.9470000000000001	7.931646479141299e-7
0.9480000000000001	8.259098888066161e-7
0.9490000000000001	8.606367857302384e-7
0.9500000000000001	8.975069252077592e-7
0.9510000000000001	9.366986403215133e-7
0.9520000000000001	9.784091332611504e-7
0.9530000000000001	1.0228569181318646e-6
0.9540000000000001	1.0702846404232055e-6
0.9550000000000001	1.1209623409581416e-6
0.9560000000000001	1.1751912461888615e-6
0.9570000000000001	1.233308184060125e-6
0.9580000000000001	1.2956907461999703e-6
0.9590000000000001	1.3627633440581834e-6
0.9600000000000001	1.4350043402777837e-6
0.961	1.5129544789983952e-6
0.962	1.597226892520052e-6
0.963	1.688519030212192e-6
0.964	1.787626943300339e-6
0.965	1.8954624723523567e-6
0.966	2.0130740312730565e-6
0.967	2.1416718738383463e-6
0.968	2.2826589820538173e-6
0.969	2.437669051915429e-6
0.97	2.6086135024385593e-6
0.971	2.7977400420908355e-6
0.972	3.007706156180904e-6
0.973	3.2416720210712434e-6
0.974	3.503418941193426e-6
0.975	3.7975016436554834e-6
0.976	4.129445956134844e-6
0.977	4.5060080017571545e-6
0.978	4.935517793975524e-6
0.979	5.428340152573114e-6
0.98	5.997501041232808e-6
0.981	6.659550799293604e-6
0.982	7.435772444904911e-6
0.983	8.353902131788943e-6
0.984	9.4506256609822e-6
0.985	0.000010775278357540188
0.986	0.00001239545968768704
0.987	0.000014405784457371593
0.988	0.000016941944813242463
0.989	0.00002020411187951434
0.99	0.000024497500255075966
0.991	0.000030306142181503398
0.992	0.000038435000162590977
0.993	0.00005030362257321268
0.994	0.00006860861120220078
0.995	0.00009899750006312955
0.996	0.00015499750004032166
0.997	0.0002761086111337463
0.998	0.000622497500010039
0.999	0.0024949975000025004

==> pics/vglmottneelunpoltunneln.dat <==
0.42000000000000004	1.1050481431472715e-27	4.853838059527996e-34
0.42010000000000003	1.9758317071304206e-14	8.495902945883242e-21
0.4202	5.414968579886153e-14	2.294571354133977e-20
0.42030000000000006	9.775848075521426e-14	4.086339477570629e-20
0.42040000000000005	1.4961664302904902e-13	6.173248089905285e-20
0.42050000000000004	2.0800032736011404e-13	8.47382499134706e-20
0.42060000000000003	2.7228857243144413e-13	1.0955382722442997e-19
0.4207	3.4209666646845843e-13	1.3595947137370126e-19
0.42080000000000006	4.1704135334877713e-13	1.6374365843083085e-19
0.42090000000000005	4.967405328035409e-13	1.9270283227354486e-19
0.42100000000000004	5.808135546797393e-13	2.2264116221827544e-19
0.42110000000000003	6.688821685527412e-13	2.5337030784492336e-19
0.4212	7.613156532667558e-13	2.8499753375540955e-19
0.42130000000000006	8.58146966489692e-13	3.174999480444985e-19
0.42140000000000005	9.58207249337447e-13	3.503959126590482e-19
0.42150000000000004	1.0611273164480975e-12	3.835207905141907e-19
0.42160000000000003	1.1690884429297867e-12	4.176679395609925e-19
0.4217	1.2795968181773609e-12	4.518789061517975e-19
0.42180000000000006	1.392772927547971e-12	4.861788169769011e-19
0.42190000000000005	1.5104800455926093e-12	5.212279746155267e-19
0.42200000000000004	1.6299078007364458e-12	5.559879844169058e-19
0.42210000000000003	1.7533460472242508e-12	5.912592845648532e-19
0.4222	1.8791978238937383e-12	6.264618637384573e-19
0.42230000000000006	2.0077724664003446e-12	6.616845909655444e-19
0.42240000000000005	2.1396604328578956e-12	6.971227860137143e-19
0.42250000000000004	2.2733413167859758e-12	7.322351834148062e-19
0.42260000000000003	2.410878388790158e-12	7.677158032036107e-19
0.4227	2.5496379132639874e-12	8.026609900476002e-19
0.42280000000000006	2.692438550805342e-12	8.380039822362372e-19
0.42290000000000005	2.8362504414083577e-12	8.727297158103419e-19
0.42300000000000004	2.9839311008674088e-12	9.077675674271684e-19
0.42310000000000003	3.132769787693308e-12	9.422260139242173e-19
0.4232	3.2849493554941345e-12	9.768031752472038e-19
0.42330000000000007	3.438789511400227e-12	1.010950689394842e-18
0.42340000000000005	3.5950898798290995e-12	1.0449230203182318e-18
0.42350000000000004	3.753905917541842e-12	1.078719933458325e-18
0.42360000000000003	3.9139530433486795e-12	1.1119541715520529e-18
0.4237	4.077718232463193e-12	1.1453645878876636e-18
0.42380000000000007	4.24144564674757e-12	1.177826857486577e-18
0.42390000000000005	4.40982893736508e-12	1.2107294381149597e-18
0.42400000000000004	4.578476282933431e-12	1.2427700962618847e-18
0.42410000000000003	4.749844474852797e-12	1.2746725341569989e-18
0.4242	4.9233856859734035e-12	1.306263478543168e-18
0.42430000000000007	5.097377644273565e-12	1.3370645383627696e-18
0.42440000000000005	5.275782530895158e-12	1.3681808264236511e-18
0.42450000000000004	5.4541174291623825e-12	1.3983591757979695e-18
0.42460000000000003	5.635280333280617e-12	1.4284077761832696e-18
0.4247	5.818453889717274e-12	1.4580891591179099e-18
0.42480000000000007	6.0015294147840806e-12	1.48684829754919e-18
0.42490000000000006	6.189480127939683e-12	1.5160071463036766e-18
0.42500000000000004	6.377367035601449e-12	1.5442512729295775e-18
0.42510000000000003	6.5668190893795345e-12	1.5720232647142294e-18
0.4252	6.759487144405987e-12	1.5997371734149666e-18
0.42530000000000007	6.952037960724407e-12	1.626546279148374e-18
0.42540000000000006	7.147514856126163e-12	1.6532285098947225e-18
0.42550000000000004	7.344820533637282e-12	1.6794963068471598e-18
0.42560000000000003	7.541988592505488e-12	1.7048768349880185e-18
0.4257	7.743109923569037e-12	1.7303736247690706e-18
0.42580000000000007	7.945005646393025e-12	1.7552051713241797e-18
0.42590000000000006	8.14674608118047e-12	1.7791674149882738e-18
0.42600000000000005	8.353132686225027e-12	1.803396176293651e-18
0.42610000000000003	8.559573154039977e-12	1.8268049104694488e-18
0.4262	8.766016601318466e-12	1.8494027115491312e-18
0.4263	8.977117289336352e-12	1.8722530059133613e-18
0.42640000000000006	9.188058625315084e-12	1.8942556189650738e-18
0.42650000000000005	9.399030344624656e-12	1.9154739864005417e-18
0.42660000000000003	9.614602985688311e-12	1.9369187282090423e-18
0.4267	9.830002295017792e-12	1.9575348594272628e-18
0.42680000000000007	1.0045202304155093e-11	1.9773375441669697e-18
0.42690000000000006	1.0265133876391232e-11	1.997384311285662e-18
0.42700000000000005	1.0484948938997245e-11	2.0166362602152716e-18
0.42710000000000004	1.0704552291651481e-11	2.035093842956227e-18
0.4272	1.0928258828138861e-11	2.0536557352366955e-18
0.4273	1.115244782170958e-11	2.0715681905393804e-18
0.42740000000000006	1.1376413825422414e-11	2.0887055040078744e-18
0.42750000000000005	1.1603531538001988e-11	2.105752725164157e-18
0.42760000000000004	1.1832052705902246e-11	2.1223525093776033e-18
0.4277	1.206034096437974e-11	2.138196473237319e-18
0.4278	1.2290510840480277e-11	2.1537075553736176e-18
0.42790000000000006	1.2523321932392389e-11	2.169023384849222e-18
0.42800000000000005	1.275589214579071e-11	2.1836027687998036e-18
0.42810000000000004	1.2988761902554905e-11	2.1975639214986098e-18
0.4282	1.3225818608025637e-11	2.2116261808268558e-18
0.4283	1.3462630278196494e-11	2.2249713820425037e-18
0.42840000000000006	1.3699173774353507e-11	2.2376134709715418e-18
0.42850000000000005	1.3939111028000656e-11	2.2502164076981814e-18
0.42860000000000004	1.4180122910922975e-11	2.2623592419481382e-18
0.4287	1.4420859508238125e-11	2.2738181087356314e-18
0.4288	1.4662773904111375e-11	2.284858734312206e-18
0.42890000000000006	1.4907942550158176e-11	2.295832240130655e-18
0.42900000000000005	1.515283229788346e-11	2.3061408592429243e-18
0.42910000000000004	1.5397423604532205e-11	2.315797907175197e-18
0.4292	1.5645667345084434e-11	2.3254643135633143e-18
0.4293	1.589466901844944e-11	2.334656666784778e-18
0.42940000000000006	1.6143366580836e-11	2.3432162113717203e-18
0.42950000000000005	1.6392883315711418e-11	2.3513365823333725e-18
0.42960000000000004	1.6645951969322874e-11	2.3594474896856743e-18
0.4297	1.6898715706959267e-11	2.3669442226511504e-18
0.4298	1.7151154285498736e-11	2.373839463875342e-18
0.42990000000000006	1.7406270239891444e-11	2.380601501666548e-18
0.43000000000000005	1.7663057644841533e-11	2.387070768228806e-18
0.43010000000000004	1.791951670297618e-11	2.3929567973984234e-18
0.4302	1.817563163696849e-11	2.398271865029353e-18
0.4303	1.8435985531827308e-11	2.403689996416913e-18
0.43040000000000006	1.8696423753410727e-11	2.4086024857364434e-18
0.43050000000000005	1.8956513753229944e-11	2.412961862065423e-18
0.43060000000000004	1.9217103086777163e-11	2.4169006844630336e-18
0.4307	1.9481472980196896e-11	2.420875657323879e-18
0.4308	1.9745497444468908e-11	2.4243151609137293e-18
0.43090000000000006	2.0009155686765483e-11	2.4272308453294563e-18
0.43100000000000005	2.0274271561309288e-11	2.42987929808983e-18
0.43110000000000004	2.0542184876013806e-11	2.4324349552510063e-18
0.4312	2.0809732955219535e-11	2.43448398796236e-18
0.4313	2.1076898062238054e-11	2.4360376503704415e-18
0.43140000000000006	2.134618768227979e-11	2.4374275867014587e-18
0.43150000000000005	2.1617580769959264e-11	2.4386458457824756e-18
0.43160000000000004	2.188859123772815e-11	2.4393854634669148e-18
0.43170000000000003	2.2159202929182214e-11	2.4396573037910403e-18
0.4318	2.2432315799105972e-11	2.43982533426793e-18
0.43190000000000006	2.2707126987373664e-11	2.4397865006133424e-18
0.43200000000000005	2.2981539721558823e-11	2.439296138640453e-18
0.43210000000000004	2.3255538657019413e-11	2.438364728474295e-18
0.43220000000000003	2.3532127519027453e-11	2.4373515361286115e-18
0.4323	2.381029636624735e-11	2.436134157876865e-18
0.43240000000000006	2.4088052151483415e-11	2.4344914891435952e-18
0.43250000000000005	2.436537980893077e-11	2.43243363266357e-18
0.43260000000000004	2.4645101186129344e-11	2.4302833423745213e-18
0.43270000000000003	2.492656809851994e-11	2.4279640839442185e-18
0.4328	2.520760847372433e-11	2.4252448950805486e-18
0.43290000000000006	2.5488207048125125e-11	2.422135507935645e-18
0.43300000000000005	2.577072171402367e-11	2.418895106854902e-18
0.43310000000000004	2.605542763513908e-11	2.415548639606744e-18
0.43320000000000003	2.6339694757939767e-11	2.4118267241472572e-18
0.4333	2.6623507069479626e-11	2.4077387291070654e-18
0.43340000000000006	2.690848062254622e-11	2.4034575350140615e-18
0.43350000000000005	2.7196366642564068e-11	2.399156443909688e-18
0.43360000000000004	2.748380314931561e-11	2.3945035112630988e-18
0.43370000000000003	2.777077255288065e-11	2.3895077494667504e-18
0.4338	2.805787649751264e-11	2.3842369241102247e-18
0.43390000000000006	2.834888301562366e-11	2.379051629249119e-18
0.43400000000000005	2.8639431850333807e-11	2.37353722835769e-18
0.43410000000000004	2.8929502137139654e-11	2.3677023850661732e-18
0.43420000000000003	2.921908224455068e-11	2.3615556217509247e-18
0.4343	2.951248097755729e-11	2.355493181672018e-18
0.43440000000000006	2.980608513773501e-11	2.3491846383098393e-18
0.43450000000000005	3.009920041595204e-11	2.3425771821205225e-18
0.43460000000000004	3.0391813990190496e-11	2.335678998285834e-18
0.43470000000000003	3.06866713763234e-11	2.3287343606328967e-18
0.4348	3.0983273430801565e-11	2.3216967273468305e-18
0.43490000000000006	3.127937796098517e-11	2.3143808618836853e-18
0.43500000000000005	3.157497004647497e-11	2.3067946199670837e-18
0.43510000000000004	3.187097272441382e-11	2.2990221927597753e-18
0.43520000000000003	3.2170513453318533e-11	2.291318210509382e-18
0.4353	3.246955138379236e-11	2.283355837654174e-18
0.43540000000000006	3.27680672004516e-11	2.275142608307089e-18
0.43550000000000005	3.306604977845589e-11	2.2666859286299038e-18
0.43560000000000004	3.336732861913797e-11	2.258287105071725e-18
0.43570000000000003	3.366924346318347e-11	2.249737798851263e-18
0.4358	3.397062821190275e-11	2.240956336245572e-18
0.43590000000000007	3.427146971588933e-11	2.231949813496346e-18
0.43600000000000005	3.4573250234793645e-11	2.2228343670775264e-18
0.43610000000000004	3.487798340622187e-11	2.213755357369775e-18
0.43620000000000003	3.5182181929084986e-11	2.2044620841836595e-18
0.4363	3.5485828404134805e-11	2.194961341792188e-18
0.43640000000000007	3.578891227631439e-11	2.1852598055442146e-18
0.43650000000000005	3.6095307464667696e-11	2.175629751678628e-18
0.43660000000000004	3.640226350567933e-11	2.165878752978028e-18
0.43670000000000003	3.670866074414525e-11	2.1559370906098103e-18
0.4368	3.7014486239942725e-11	2.1458111495664867e-18
0.43690000000000007	3.7320761124436566e-11	2.135574604374201e-18
0.43700000000000006	3.763041485210862e-11	2.1254176296489872e-18
0.43710000000000004	3.79395078755639e-11	2.1150860262473983e-18
0.43720000000000003	3.824802155750419e-11	2.1045858967720403e-18
0.4373	3.855594513445879e-11	2.0939232335637717e-18
0.43740000000000007	3.8866185841537455e-11	2.0832822017887528e-18
0.43750000000000006	3.9177917561737895e-11	2.0726093259571044e-18
0.43760000000000004	3.948906536276348e-11	2.061782929824177e-18
0.43770000000000003	3.9799615072167384e-11	2.0508087347850335e-18
0.4378	4.0109557230578005e-11	2.039692356879468e-18
0.43790000000000007	4.04234450915866e-11	2.0287002439481843e-18
0.43800000000000006	4.073717134984429e-11	2.0175932261782324e-18
0.43810000000000004	4.105029384694942e-11	2.006352421922784e-18
0.43820000000000003	4.136280063232936e-11	1.9949831875608804e-18
0.4383	4.167565667393944e-11	1.983544018101857e-18
0.4384	4.199190054943659e-11	1.9721997707664516e-18
0.43850000000000006	4.230754112365738e-11	1.960735044117479e-18
0.43860000000000005	4.262255979279404e-11	1.949154942693609e-18
0.43870000000000003	4.293694594060052e-11	1.9374644737326424e-18
0.4388	4.3252823741886795e-11	1.9257775054773667e-18
0.43890000000000007	4.357092383045631e-11	1.9141293372240846e-18
0.43900000000000006	4.388840037431679e-11	1.9023781697730487e-18
0.43910000000000005	4.420523796055766e-11	1.890528769528572e-18
0.43920000000000003	4.4521426846068236e-11	1.878585810129201e-18
0.4393	4.48400182048428e-11	1.8667000117354394e-18
0.4394	4.515989530000263e-11	1.8548154259159855e-18
0.43950000000000006	4.547913085442506e-11	1.842844088089021e-18
0.43960000000000005	4.5797711196000035e-11	1.8307904418587545e-18
0.43970000000000004	4.6115627176178756e-11	1.8186588424594457e-18
0.4398	4.6436626669497745e-11	1.8066213002035422e-18
0.43990000000000007	4.675820361715776e-11	1.794562922729384e-18
0.44000000000000006	4.7079122359292585e-11	1.7824328596259285e-18
0.44010000000000005	4.739937026683973e-11	1.770235246671338e-18
0.44020000000000004	4.771893859821905e-11	1.7579741355313916e-18
0.4403	4.804204447394156e-11	1.745829891280792e-18
0.4404	4.8365245475996054e-11	1.7336556473280342e-18
0.44050000000000006	4.868777256323089e-11	1.721423654919107e-18
0.44060000000000005	4.9009613729652067e-11	1.7091377566096235e-18
0.44070000000000004	4.9330760502135227e-11	1.6968017149630536e-18
0.4408	4.965567511925671e-11	1.6845936370480272e-18
0.44090000000000007	4.9980425430013336e-11	1.6723569307293748e-18
0.44100000000000006	5.030448688971389e-11	1.660075334901559e-18
0.44110000000000005	5.062784781831398e-11	1.6477524131213995e-18
0.44120000000000004	5.095049989953215e-11	1.6353916529378295e-18
0.4413	5.1276930017036154e-11	1.623160336793134e-18
0.4414	5.1603155761319756e-11	1.6109102328407327e-18
0.44150000000000006	5.192867840473275e-11	1.598627070340996e-18
0.44160000000000005	5.225348634868175e-11	1.586314147688801e-18
0.44170000000000004	5.2577571335469587e-11	1.5739746911206607e-18
0.4418	5.290522834124984e-11	1.56175838678249e-18
0.4419	5.32328563785147e-11	1.5495397933650816e-18
0.44200000000000006	5.355976772745342e-11	1.5372989937817592e-18
0.44210000000000005	5.38859506361655e-11	1.5250390347092635e-18
0.44220000000000004	5.421139681076776e-11	1.5127628943825135e-18
0.4423	5.453999693566923e-11	1.5005974581290793e-18
0.4424	5.4868954735853886e-11	1.4884513100030765e-18
0.44250000000000006	5.519718295482516e-11	1.4762928779927259e-18
0.44260000000000005	5.552466942407221e-11	1.4641249701030413e-18
0.44270000000000004	5.585140571326114e-11	1.4519503294824588e-18
0.4428	5.6180670267279096e-11	1.4398691970977893e-18
0.4429	5.651088577078226e-11	1.4278326383628079e-18
0.44300000000000006	5.6840359598363464e-11	1.4157928354038206e-18
0.44310000000000005	5.716907882140918e-11	1.4037523701998892e-18
0.44320000000000004	5.7497034756954525e-11	1.3917137633292403e-18
0.4433	5.7826690442410485e-11	1.3797479426504413e-18
0.4434	5.815809186026271e-11	1.367854508447188e-18
0.44350000000000006	5.848874053255344e-11	1.3559660334673068e-18
0.44360000000000005	5.881862224949241e-11	1.3440848859069755e-18
0.44370000000000004	5.914772792845661e-11	1.3322133758898281e-18
0.44380000000000003	5.947750736733376e-11	1.3203914564682517e-18
0.4439	5.981002280061388e-11	1.3086712530197478e-18
0.44400000000000006	6.014177595560925e-11	1.2969634213072382e-18
0.44410000000000005	6.047275039731803e-11	1.285270127583531e-18
0.44420000000000004	6.080293644043008e-11	1.2735934832317867e-18
0.44430000000000003	6.113257959081423e-11	1.2619416610990054e-18
0.4444	6.146613582411281e-11	1.250421543555532e-18
0.44450000000000006	6.179892336515556e-11	1.2389204634226865e-18
0.44460000000000005	6.213092118639703e-11	1.2274403964460136e-18
0.44470000000000004	6.246211869220567e-11	1.2159832665811001e-18
0.44480000000000003	6.27925081784106e-11	1.2045509468384621e-18
0.4449	6.312589568912409e-11	1.193229129865634e-18
0.44500000000000006	6.345964755477307e-11	1.1819578765884767e-18
0.44510000000000005	6.379259974684404e-11	1.1707134187023093e-18
0.44520000000000004	6.41247402382132e-11	1.1594975036480173e-18
0.44530000000000003	6.445606077173403e-11	1.1483118308450807e-18
0.4454	6.47887749702249e-11	1.1372035798426376e-18
0.44550000000000006	6.51234206448541e-11	1.1261823664525376e-18
0.44560000000000005	6.545725840840879e-11	1.1151930789653693e-18
0.44570000000000004	6.579027376564218e-11	1.1042372988222933e-18
0.44580000000000003	6.612245765437479e-11	1.0933165622491107e-18
0.4459	6.645425531858721e-11	1.0824410161112346e-18
0.44600000000000006	6.678972218139306e-11	1.0716873606626669e-18
0.44610000000000005	6.712437671397885e-11	1.0609701498272387e-18
0.44620000000000004	6.745819908402991e-11	1.0502908091663105e-18
0.44630000000000003	6.779117899767454e-11	1.0396507217167798e-18
0.4464	6.812330893885667e-11	1.0290512287239593e-18
0.44650000000000006	6.84580394058893e-11	1.0185537356686896e-18
0.44660000000000005	6.879344147190463e-11	1.008123014784388e-18
0.44670000000000004	6.912800313191362e-11	9.977339634416138e-19
0.44680000000000003	6.946171202920482e-11	9.873878211042805e-19
0.4469	6.979455985179012e-11	9.770857879909157e-19
0.44700000000000006	7.012786817397392e-11	9.66850534639367e-19
0.44710000000000005	7.046394688758016e-11	9.567183819959143e-19
0.44720000000000004	7.079918001081457e-11	9.466311716920975e-19
0.44730000000000003	7.11335510365117e-11	9.36590008850269e-19
0.4474	7.146705043321912e-11	9.265959617844471e-19
0.44750000000000006	7.179967106137788e-11	9.166500626613416e-19
0.44760000000000005	7.213539489828954e-11	9.068119866280937e-19
0.44770000000000004	7.247123106920135e-11	8.970360231761715e-19
0.44780000000000003	7.280619739233541e-11	8.87308763485326e-19
0.4479	7.314028226795663e-11	8.77631152710466e-19
0.44800000000000006	7.347347770507627e-11	8.680041021597127e-19
0.44810000000000005	7.380729628818673e-11	8.584492797932622e-19
0.44820000000000004	7.414366509447424e-11	8.489919706922573e-19
0.44830000000000003	7.447915961652946e-11	8.395855733384854e-19
0.4484	7.48137639619193e-11	8.302309181018942e-19
0.44850000000000007	7.514746880558972e-11	8.209288037031466e-19
0.44860000000000005	7.548026713529287e-11	8.116799978076929e-19
0.44870000000000004	7.581599880358653e-11	8.025329995770875e-19
0.44880000000000003	7.615195350983221e-11	7.934526007537571e-19
0.4489	7.648701119227605e-11	7.844256294529049e-19
0.44900000000000007	7.68211601585645e-11	7.754527797163721e-19
0.44910000000000005	7.715439242076994e-11	7.665347166000308e-19
0.44920000000000004	7.748775867830932e-11	7.576842798758342e-19
0.44930000000000003	7.782410245690433e-11	7.489333293467589e-19
0.4494	7.815954681168897e-11	7.40237114765522e-19
0.44950000000000007	7.849407456892839e-11	7.315962330479584e-19
0.44960000000000006	7.882767614190293e-11	7.23011254096309e-19
0.44970000000000004	7.91603444279256e-11	7.144827213310306e-19
0.44980000000000003	7.949513826726315e-11	7.060431930337325e-19
0.4499	7.983090106820752e-11	6.976792825694494e-19
0.45000000000000007	8.016574193829148e-11	6.893715759885923e-19
0.45010000000000006	8.049964819559887e-11	6.8112055514958e-19
0.45020000000000004	8.083261153642534e-11	6.729266772814093e-19
0.45030000000000003	8.116462548893086e-11	6.647903754825956e-19
0.4504	8.150061213488455e-11	6.56758726562061e-19
0.45050000000000007	8.183569944052829e-11	6.487840298401031e-19
0.45060000000000006	8.21698455123676e-11	6.408664961733615e-19
0.45070000000000005	8.250303992301172e-11	6.330065032797904e-19
0.45080000000000003	8.283527523536527e-11	6.252044064838651e-19
0.4509	8.316822791026947e-11	6.174753099883773e-19
0.45100000000000007	8.350349191003384e-11	6.098322041790696e-19
0.45110000000000006	8.38378122057066e-11	6.022464593033764e-19
0.45120000000000005	8.417117351930892e-11	5.947183799202473e-19
0.45130000000000003	8.450356680138039e-11	5.872482498450275e-19
0.4514	8.483498523960123e-11	5.798363325932202e-19
0.4515	8.516867292918684e-11	5.725086551173635e-19
0.45160000000000006	8.550309988382328e-11	5.652518855357707e-19
0.45170000000000005	8.583656337079477e-11	5.58052657727996e-19
0.45180000000000003	8.61690510883434e-11	5.509111899474334e-19
0.4519	8.650055491827442e-11	5.438276816902551e-19
0.45200000000000007	8.683106851929252e-11	5.368023141101139e-19
0.45210000000000006	8.716526843023071e-11	5.298688063108474e-19
0.45220000000000005	8.74987679027245e-11	5.22994383640529e-19
0.45230000000000004	8.783128605558611e-11	5.161773123266428e-19
0.4524	8.81628123244147e-11	5.094177334026844e-19
0.4525	8.849333926123474e-11	5.027157709994697e-19
0.45260000000000006	8.88238890968949e-11	4.960783531451705e-19
0.45270000000000005	8.915735353868008e-11	4.895238055574871e-19
0.45280000000000004	8.94898369572734e-11	4.83026003162495e-19
0.4529	8.982132230768624e-11	4.765850337891771e-19
0.45300000000000007	9.015180016917517e-11	4.702009697261076e-19
0.45310000000000006	9.048126359712821e-11	4.638738680877211e-19
0.45320000000000005	9.081189671874384e-11	4.576168547019002e-19
0.45330000000000004	9.114427686539593e-11	4.51432426619546e-19
0.4534	9.147565694711021e-11	4.453040003836508e-19
0.4535	9.180602295679376e-11	4.392316013338055e-19
0.45360000000000006	9.213536628063032e-11	4.3321524090276177e-19
0.45370000000000005	9.246368036358622e-11	4.2725491695728157e-19
0.45380000000000004	9.27941881915675e-11	4.213679799072467e-19
0.4539	9.312539601404627e-11	4.155453723148086e-19
0.45400000000000007	9.34555865152692e-11	4.097777658751371e-19
0.45410000000000006	9.37847474919449e-11	4.040651308822618e-19
0.45420000000000005	9.411287092573951e-11	3.9840742524087535e-19
0.45430000000000004	9.443995056963758e-11	3.928045947830138e-19
0.4544	9.477012822092121e-11	3.8727663818479796e-19
0.4545	9.510007733740395e-11	3.81806395446358e-19
0.45460000000000006	9.542899291683712e-11	3.7638993124583474e-19
0.45470000000000005	9.575686395371057e-11	3.710271677330765e-19
0.45480000000000004	9.608368288258501e-11	3.657180160755283e-19
0.4549	9.64094582243686e-11	3.6046244178185222e-19
0.45500000000000007	9.673909060236877e-11	3.5528165513834163e-19
0.45510000000000006	9.706769577578892e-11	3.501533449463586e-19
0.45520000000000005	9.739525190752118e-11	3.450774015519608e-19
0.45530000000000004	9.772174883693082e-11	3.400537053439929e-19
0.4554	9.804717934994965e-11	3.350821270305933e-19
0.4555	9.83722349622864e-11	3.3016532207207156e-19
0.45560000000000006	9.870045780618242e-11	3.2531675906690433e-19
0.45570000000000005	9.902763473240312e-11	3.2051913901511523e-19
0.45580000000000004	9.93537476451007e-11	3.157723151680574e-19
0.4559	9.967878700132376e-11	3.1107613204246023e-19
0.45600000000000007	1.0000274586284509e-10	3.064304256760204e-19
0.45610000000000006	1.0032689310617213e-10	3.0183959764748597e-19
0.45620000000000005	1.0065362077681884e-10	2.9731149596231095e-19
0.45630000000000004	1.0097928596869323e-10	2.928326672240829e-19
0.45640000000000003	1.0130387259994086e-10	2.8840293310362897e-19
0.4565	1.0162737158826392e-10	2.840221076637033e-19
0.45660000000000006	1.0194977621295794e-10	2.7968999759478993e-19
0.45670000000000005	1.022728301260973e-10	2.754120189372244e-19
0.45680000000000004	1.0259797879849181e-10	2.7119207510686583e-19
0.45690000000000003	1.0292204951211962e-10	2.6701962371322636e-19
0.4570000000000001	1.0324502747228184e-10	2.6289445990820206e-19
0.45710000000000006	1.0356690394256305e-10	2.5881637227115263e-19
0.45720000000000005	1.0388767237325813e-10	2.547851430259612e-19
0.45730000000000004	1.0420945249846793e-10	2.508066465132163e-19
0.45740000000000003	1.0453293938955162e-10	2.4688214752920067e-19
0.4575	1.0485533357239266e-10	2.430032737505384e-19
0.45760000000000006	1.0517662111484263e-10	2.3916979844211637e-19
0.45770000000000005	1.0549679353842312e-10	2.3538148924563704e-19
0.45780000000000004	1.0581584442619335e-10	2.3163810837899314e-19
0.45790000000000003	1.0613617505802971e-10	2.279455762726764e-19
0.458	1.0645791821229616e-10	2.243035196941833e-19
0.45810000000000006	1.0677855446392148e-10	2.207051560366545e-19
0.45820000000000005	1.0709807045975834e-10	2.171502409026158e-19
0.45830000000000004	1.0741645790895152e-10	2.1363852513930191e-19
0.45840000000000003	1.0773371049501725e-10	2.1016975502136196e-19
0.4585	1.0805242080896773e-10	2.0674960181086594e-19
0.45860000000000006	1.0837233899231102e-10	2.033768048996466e-19
0.45870000000000005	1.0869113653307117e-10	2.0004572323173994e-19
0.45880000000000004	1.0900880044913117e-10	1.967560985866051e-19
0.45890000000000003	1.093253225787606e-10	1.9350766877945213e-19
0.459	1.0964069667790064e-10	1.9030016782822428e-19
0.45910000000000006	1.0995762081004988e-10	1.8713881653181674e-19
0.45920000000000005	1.1027563344433475e-10	1.8402201492992411e-19
0.45930000000000004	1.1059251208931072e-10	1.809449232566924e-19
0.45940000000000003	1.1090824396868858e-10	1.7790727294390335e-19
0.4595	1.1122282099928955e-10	1.74908792177699e-19
0.45960000000000006	1.1153623698452674e-10	1.7194920605077927e-19
0.45970000000000005	1.1185121408606786e-10	1.6903315810608999e-19
0.45980000000000004	1.1216724120294444e-10	1.6615909457536574e-19
0.45990000000000003	1.124821213395987e-10	1.6332272397775485e-19
0.46	1.127958417841422e-10	1.6052377052969846e-19
0.46010000000000006	1.1310839448654963e-10	1.5776195585248774e-19
0.46020000000000005	1.1341977327493386e-10	1.5503699911057602e-19
0.46030000000000004	1.1373264755211035e-10	1.523528979290648e-19
0.46040000000000003	1.140466097570142e-10	1.4970840166948625e-19
0.4605	1.1435941232553653e-10	1.4709958392399996e-19
0.46060000000000006	1.1467104247993367e-10	1.4452616450333015e-19
0.46070000000000005	1.1498149216104826e-10	1.419878612095762e-19
0.46080000000000004	1.1529075520040025e-10	1.3948438996149366e-19
0.46090000000000003	1.1560137594555396e-10	1.370190782622218e-19
0.461	1.1591319438726169e-10	1.3459113532236817e-19
0.46110000000000007	1.1622384086293498e-10	1.321968717123746e-19
0.46120000000000005	1.165333024001182e-10	1.2983600534390456e-19
0.46130000000000004	1.1684157088969083e-10	1.275082526465617e-19
0.46140000000000003	1.1714864014620086e-10	1.2521332868099292e-19
0.4615	1.1745686176357737e-10	1.2295389975431993e-19
0.46160000000000007	1.1776645810640007e-10	1.2072971504178858e-19
0.46170000000000005	1.1807487048351175e-10	1.1853723686609857e-19
0.46180000000000004	1.1838208559117615e-10	1.1637618346268672e-19
0.46190000000000003	1.1868809522949314e-10	1.1424627205542864e-19
0.462	1.1899289317608409e-10	1.1214721895834303e-19
0.46210000000000007	1.1929857520534746e-10	1.1008106204073875e-19
0.46220000000000006	1.1960587160155745e-10	1.0804811343330246e-19
0.46230000000000004	1.199119723785038e-10	1.0604493471045078e-19
0.46240000000000003	1.202168637465813e-10	1.0407124638897937e-19
0.4625	1.2052053737294959e-10	1.0212676839226891e-19
0.4626	1.2082298697834842e-10	1.0021122014135989e-19
0.46270000000000006	1.2112599411905667e-10	9.832606010848628e-20
0.46280000000000004	1.2143091317871148e-10	9.647214515834078e-20
0.46290000000000003	1.2173462534400589e-10	9.464610801645785e-20
0.463	1.2203711615297918e-10	9.284767319125391e-20
0.46310000000000007	1.223383770949437e-10	9.107656496711191e-20
0.46320000000000006	1.226384018133958e-10	8.933250748557122e-20
0.46330000000000005	1.229386039555178e-10	8.761643909259556e-20
0.46340000000000003	1.23241068708953e-10	8.592971480638227e-20
0.4635	1.235423157278905e-10	8.426902803868569e-20
0.4636	1.2384232963784882e-10	8.263410876979724e-20
0.46370000000000006	1.241411017010838e-10	8.102468708004805e-20
0.46380000000000005	1.2443862546267788e-10	7.944049322180156e-20
0.46390000000000003	1.247358977340159e-10	7.78820101378713e-20
0.464	1.2503583157644774e-10	7.635102630428864e-20
0.46410000000000007	1.2533453737818307e-10	7.484429755928951e-20
0.46420000000000006	1.256319985185486e-10	7.336156062198108e-20
0.46430000000000005	1.2592820597737455e-10	7.190255259356887e-20
0.46440000000000003	1.2622315317894045e-10	7.046701102082963e-20
0.4645	1.2651737604236755e-10	6.905502991904093e-20
0.4646	1.2681470262802317e-10	6.76687564440305e-20
0.46470000000000006	1.2711079159278142e-10	6.630501850761484e-20
0.46480000000000005	1.2740562455264292e-10	6.496356063738653e-20
0.46490000000000004	1.276991921411398e-10	6.364412798625242e-20
0.465	1.2799148763769207e-10	6.234646638802619e-20
0.46510000000000007	1.2828254724165347e-10	6.107034636335061e-20
0.46520000000000006	1.285771901243606e-10	5.981819506008892e-20
0.46530000000000005	1.288705870704405e-10	5.858692667378675e-20
0.46540000000000004	1.2916271688944099e-10	5.73762944283363e-20
0.4655	1.294535697931271e-10	5.61860523803468e-20
0.4656	1.2974313888983843e-10	5.501595546746441e-20
0.46570000000000006	1.3003141867434045e-10	5.386575955519747e-20
0.46580000000000005	1.3032280969286314e-10	5.27373543306705e-20
0.46590000000000004	1.306134398629355e-10	5.1628495976836677e-20
0.466	1.3090279202267177e-10	5.053870064270077e-20
0.46610000000000007	1.3119085587073374e-10	4.946773197638668e-20
0.46620000000000006	1.3147762431542138e-10	4.8415354674842156e-20
0.46630000000000005	1.3176309174768693e-10	4.7381334524091896e-20
0.46640000000000004	1.3205108428242888e-10	4.63670496132613e-20
0.4665	1.323388733283474e-10	4.537101468362692e-20
0.4666	1.326253737442378e-10	4.439254264092442e-20
0.46670000000000006	1.3291057460229698e-10	4.343140726242148e-20
0.46680000000000005	1.3319446857841227e-10	4.2487383512377813e-20
0.46690000000000004	1.3347704994506456e-10	4.1560247576274996e-20
0.467	1.337615441206205e-10	4.065095415584232e-20
0.46710000000000007	1.3404641808541858e-10	3.975863590503461e-20
0.46720000000000006	1.3432999309899967e-10	3.888245484884764e-20
0.46730000000000005	1.346122574624117e-10	3.80221952945041e-20
0.46740000000000004	1.3489320358252492e-10	3.717764284736547e-20
0.4675	1.3517282559770438e-10	3.634858443965692e-20
0.4676	1.3545372667441137e-10	3.5535629950840835e-20
0.46770000000000006	1.3573561196893734e-10	3.4738404621167235e-20
0.46780000000000005	1.3601618834054618e-10	3.39559660227465e-20
0.46790000000000004	1.3629544312823282e-10	3.3188109269490616e-20
0.468	1.365733684280123e-10	3.243463086003964e-20
0.46810000000000007	1.368499582273498e-10	3.169532870147154e-20
0.46820000000000006	1.371271766173569e-10	3.097053692041769e-20
0.46830000000000005	1.374059999861276e-10	3.026026340847778e-20
0.46840000000000004	1.3768350488791967e-10	2.9563501583729303e-20
0.4685	1.379596774367331e-10	2.888005753154022e-20
0.4686	1.3823450936941807e-10	2.820973878637593e-20
0.46870000000000006	1.385079945044576e-10	2.755235435095784e-20
0.46880000000000005	1.3878144581148386e-10	2.6908022539530448e-20
0.46890000000000004	1.3905713427402705e-10	2.6277038959209738e-20
0.46900000000000003	1.393314952832634e-10	2.5658367095883066e-20
0.4691000000000001	1.3960451334290237e-10	2.505182407066729e-20
0.46920000000000006	1.3987617977426854e-10	2.445722849813701e-20
0.46930000000000005	1.401464882073333e-10	2.387440050137023e-20
0.46940000000000004	1.4041609333645194e-10	2.3303293917998706e-20
0.46950000000000003	1.4068857405786369e-10	2.2744411398130812e-20
0.4696	1.4095971915037727e-10	2.2196714876878923e-20
0.46970000000000006	1.4122951087886425e-10	2.1660032485808264e-20
0.46980000000000005	1.4149794008269167e-10	2.1134193876380553e-20
0.46990000000000004	1.417650001821916e-10	2.0619030231299924e-20
0.47000000000000003	1.420306858788071e-10	2.0114374275093305e-20
0.4701000000000001	1.4229988561046185e-10	1.9620868313658225e-20
0.47020000000000006	1.4256774315416747e-10	1.913749564172585e-20
0.47030000000000005	1.428342371139177e-10	1.8664095296693037e-20
0.47040000000000004	1.4309935776795865e-10	1.820050784633674e-20
0.47050000000000003	1.4336309830413423e-10	1.7746575396851355e-20
0.4706	1.436254532983641e-10	1.7302141600194343e-20
0.47070000000000006	1.4388641814996549e-10	1.6867051660756567e-20
0.47080000000000005	1.4414598880961458e-10	1.644115234137321e-20
0.47090000000000004	1.44404161627056e-10	1.602429196868761e-20
0.47100000000000003	1.4466093325691566e-10	1.5616320437887604e-20
0.4711	1.4491630059614861e-10	1.521708921682593e-20
0.47120000000000006	1.4517026074021815e-10	1.4826451349540076e-20
0.47130000000000005	1.4542281095107995e-10	1.4444261459187523e-20
0.47140000000000004	1.456739486330126e-10	1.4070375750407227e-20
0.47150000000000003	1.4592367131385689e-10	1.3704652011125352e-20
0.4716	1.461719766301286e-10	1.334694961381665e-20
0.47170000000000006	1.464188623149737e-10	1.2997129516235229e-20
0.47180000000000005	1.4666432618826464e-10	1.2655054261629972e-20
0.47190000000000004	1.469083661483425e-10	1.2320587978453981e-20
0.47200000000000003	1.4715098016504675e-10	1.1993596379586167e-20
0.4721	1.4739216627376526e-10	1.1673946761073633e-20
0.47220000000000006	1.4763192257031252e-10	1.1361508000409501e-20
0.47230000000000005	1.47870247206478e-10	1.1056150554358743e-20
0.47240000000000004	1.4810713838612875e-10	1.0757746456342446e-20
0.47250000000000003	1.483425943617779e-10	1.0466169313395151e-20
0.4726	1.4857661343153679e-10	1.018129430270537e-20
0.47270000000000006	1.4880919393639996e-10	9.90299816775158e-21
0.47280000000000005	1.4904033425780946e-10	9.631159214045681e-21
0.47290000000000004	1.4927003281546278e-10	9.365657304493569e-21
0.47300000000000003	1.49498288065328e-10	9.106373854386453e-21
0.4731	1.4972509849784298e-10	8.853191826032303e-21
0.47320000000000007	1.499504626362722e-10	8.605995723038124e-21
0.47330000000000005	1.5017437903520267e-10	8.364671584255493e-21
0.47340000000000004	1.5039684627916813e-10	8.129106977396704e-21
0.47350000000000003	1.5061786298137826e-10	7.899190992335362e-21
0.4736	1.5083742778254614e-10	7.674814234099199e-21
0.47370000000000007	1.5105553934980665e-10	7.455868815565819e-21
0.47380000000000005	1.5127219637570868e-10	7.242248349871662e-21
0.47390000000000004	1.5148739757728193e-10	7.033847942542406e-21
0.47400000000000003	1.5170114169516428e-10	6.830564183356282e-21
0.4741	1.519134274927886e-10	6.632295137948115e-21
0.47420000000000007	1.5212425375562226e-10	6.438940339163826e-21
0.47430000000000005	1.5233361929045287e-10	6.250400778174743e-21
0.47440000000000004	1.5254152292471915e-10	6.066578895359326e-21
0.47450000000000003	1.5274796350588134e-10	5.887378570963002e-21
0.4746	1.5295293990082703e-10	5.712705115542858e-21
0.47470000000000007	1.5315645099531275e-10	5.542465260206594e-21
0.47480000000000006	1.533584956934334e-10	5.376567146653996e-21
0.47490000000000004	1.5355907291712494e-10	5.214920317028075e-21
0.47500000000000003	1.5375818160568891e-10	5.0574357035853984e-21
0.4751	1.5395582071534447e-10	4.904025618192139e-21
0.47520000000000007	1.5415198921880135e-10	4.754603741654139e-21
0.47530000000000006	1.5434668610485458e-10	4.609085112888718e-21
0.47540000000000004	1.5453991037799926e-10	4.467386117944579e-21
0.47550000000000003	1.5473166105806468e-10	4.329424478878695e-21
0.4756	1.5492193717986184e-10	4.1951192424959424e-21
0.4757	1.5511073779285065e-10	4.064390768959253e-21
0.47580000000000006	1.5529806196082183e-10	3.9371607202766716e-21
0.47590000000000005	1.5548390876159036e-10	3.813352048672807e-21
0.47600000000000003	1.5566827728670364e-10	3.6928889848499345e-21
0.4761	1.5585116664116392e-10	3.575697026146879e-21
0.47620000000000007	1.5603257594315847e-10	3.4617029246007314e-21
0.47630000000000006	1.5621250432380395e-10	3.3508346749185584e-21
0.47640000000000005	1.563909509268995e-10	3.2430215023641264e-21
0.47650000000000003	1.565679149086907e-10	3.1381938505668355e-21
0.4766	1.5674339543764122e-10	3.0362833692579492e-21
0.4767	1.569173916942148e-10	2.9372229019399434e-21
0.47680000000000006	1.5708990287066511e-10	2.8409464734948458e-21
0.47690000000000005	1.5726092817083218e-10	2.747389277737029e-21
0.47700000000000004	1.5743046680994782e-10	2.656487664915285e-21
0.4771	1.575985180144488e-10	2.568179129170426e-21
0.47720000000000007	1.5776508102179247e-10	2.4824022959527237e-21
0.47730000000000006	1.5793015508028425e-10	2.3990969094048424e-21
0.47740000000000005	1.5809373944890804e-10	2.3182038197144227e-21
0.47750000000000004	1.582558333971629e-10	2.2396649704421313e-21
0.4776	1.584164362049057e-10	2.1634233858291223e-21
0.4777	1.585755471621971e-10	2.0894231580888158e-21
0.47780000000000006	1.587331655691568e-10	2.0176094346875017e-21
0.47790000000000005	1.5888929073581898e-10	1.947928405618213e-21
0.47800000000000004	1.5904392198199337e-10	1.8803272906717736e-21
0.4781	1.5919705863713563e-10	1.8147543267098746e-21
0.47820000000000007	1.5934870004021318e-10	1.7511587549436786e-21
0.47830000000000006	1.5949884553958174e-10	1.689490808222442e-21
0.47840000000000005	1.5964749449286347e-10	1.6297016983353612e-21
0.47850000000000004	1.5979464626682965e-10	1.571743603331324e-21
0.4786	1.599403002372852e-10	1.515569654859525e-21
0.4787	1.6008445578895783e-10	1.4611339255349936e-21
0.47880000000000006	1.6022711231539054e-10	1.4083914163322771e-21
0.47890000000000005	1.6036826921883597e-10	1.3572980440109986e-21
0.47900000000000004	1.6050792591015617e-10	1.3078106285761965e-21
0.4791	1.6064608180872266e-10	1.2598868807771512e-21
0.47920000000000007	1.6078273634232085e-10	1.213485389647522e-21
0.47930000000000006	1.609178889470565e-10	1.1685656100901135e-21
0.47940000000000005	1.6105153906726526e-10	1.125087850508856e-21
0.47950000000000004	1.6118368615542328e-10	1.083013260491403e-21
0.4796	1.613143296720629e-10	1.04230381854478e-21
0.4797	1.614434690856883e-10	1.0029223198869776e-21
0.47980000000000006	1.615711038726936e-10	9.648323642970328e-22
0.47990000000000005	1.6169723351728414e-10	9.27998344026377e-22
0.48000000000000004	1.618218575114e-10	8.923854317735328e-22
0.4801	1.619449753546399e-10	8.579595687250526e-22
0.48020000000000007	1.620665865541886e-10	8.246874526646693e-22
0.48030000000000006	1.6218669062474478e-10	7.925365261531405e-22
0.48040000000000005	1.6230528708845353e-10	7.614749647806813e-22
0.48050000000000004	1.6242237547483517e-10	7.314716654944721e-22
0.4806	1.6253795532072365e-10	7.024962350029651e-22
0.4807	1.6265202617019846e-10	6.745189782590733e-22
0.48080000000000006	1.6276458757452422e-10	6.475108870241168e-22
0.48090000000000005	1.6287563909208814e-10	6.214436285144067e-22
0.48100000000000004	1.629851802883404e-10	5.962895341320083e-22
0.4811	1.630932107357374e-10	5.720215882816615e-22
0.48120000000000007	1.631997300136829e-10	5.48613417275238e-22
0.48130000000000006	1.6330473770847384e-10	5.260392783254567e-22
0.48140000000000005	1.6340823341324624e-10	5.042740486301145e-22
0.48150000000000004	1.6351021672792135e-10	4.832932145485404e-22
0.48160000000000003	1.6361068725915564e-10	4.63072860871431e-22
0.4817	1.637096446202893e-10	4.435896601854136e-22
0.48180000000000006	1.6380708843129745e-10	4.248208623335914e-22
0.48190000000000005	1.6390301831874223e-10	4.067442839732816e-22
0.48200000000000004	1.639974339157265e-10	3.8933829823191854e-22
0.48210000000000003	1.6409033486184659e-10	3.725818244623874e-22
0.4822000000000001	1.6418172080314968e-10	3.5645431809862793e-22
0.48230000000000006	1.6427159139208794e-10	3.4093576061256447e-22
0.48240000000000005	1.6435994628747817e-10	3.260066495731232e-22
0.48250000000000004	1.644467851544595e-10	3.1164798880833517e-22
0.48260000000000003	1.6453210766445083e-10	2.978412786711854e-22
0.4827	1.6461591349511357e-10	2.8456850640999993e-22
0.48280000000000006	1.6469820233031299e-10	2.7181213664401524e-22
0.48290000000000005	1.6477897386007678e-10	2.59555101944823e-22
0.48300000000000004	1.648582277805627e-10	2.477807935241531e-22
0.48310000000000003	1.6493596379402047e-10	2.364730520286686e-22
0.4832000000000001	1.650121816087548e-10	2.2561615844215028e-22
0.48330000000000006	1.650868809390936e-10	2.151948250955774e-22
0.48340000000000005	1.6516006150535287e-10	2.0519418678540084e-22
0.48350000000000004	1.6523172303380346e-10	1.9559979200048213e-22
0.48360000000000003	1.6530186525664046e-10	1.8639759425789366e-22
0.4837	1.6537048791194977e-10	1.7757394354788688e-22
0.48380000000000006	1.6543759074367894e-10	1.6911557788822355e-22
0.48390000000000005	1.655031735016063e-10	1.610096149880771e-22
0.48400000000000004	1.6556723594131385e-10	1.5324354402155647e-22
0.48410000000000003	1.65629777824154e-10	1.4580521751105029e-22
0.4842000000000001	1.6569079891722753e-10	1.3868284332035149e-22
0.48430000000000006	1.6575029899335117e-10	1.3186497675764506e-22
0.48440000000000005	1.6580827783103476e-10	1.2534051278825714e-22
0.48450000000000004	1.6586473521445372e-10	1.1909867835718643e-22
0.48460000000000003	1.659196709334228e-10	1.1312902482126365e-22
0.4847	1.65973084783373e-10	1.0742142049082274e-22
0.4848	1.6602497656532634e-10	1.019660432807162e-22
0.48490000000000005	1.6607534608587355e-10	9.675337347046657e-23
0.48500000000000004	1.6612419315714935e-10	9.17741865733367e-23
0.48510000000000003	1.6617151759681122e-10	8.701954631400634e-23
0.4852000000000001	1.662173192280178e-10	8.248079771461083e-23
0.48530000000000006	1.662615978794066e-10	7.814956028878205e-23
0.48540000000000005	1.663043533850735e-10	7.401772134331126e-23
0.48550000000000004	1.663455855845524e-10	7.00774293870891e-23
0.48560000000000003	1.663852943227972e-10	6.632108764686453e-23
0.4857	1.6642347945015958e-10	6.274134768939375e-23
0.4858	1.6646014082237215e-10	5.933110314949742e-23
0.48590000000000005	1.6649527830053048e-10	5.608348356352484e-23
0.48600000000000004	1.66528891751074e-10	5.29918483077071e-23
0.48610000000000003	1.665609810457705e-10	5.0049780640819454e-23
0.4862000000000001	1.6659154606169764e-10	4.725108185061111e-23
0.48630000000000007	1.666205866812273e-10	4.45897655033791e-23
0.48640000000000005	1.666481027920098e-10	4.206005179605309e-23
0.48650000000000004	1.6667409428695896e-10	3.9656362010171173e-23
0.48660000000000003	1.666985610642361e-10	3.737331306705213e-23
0.4867	1.6672150302723594e-10	3.52057121834854e-23
0.4868	1.6674292008457262e-10	3.3148551627223727e-23
0.48690000000000005	1.6676281215006617e-10	3.1197003571547794e-23
0.48700000000000004	1.6678117914272873e-10	2.9346415048154783e-23
0.48710000000000003	1.6679802098675203e-10	2.759230299758989e-23
0.4872000000000001	1.6681333761149495e-10	2.5930349416449528e-23
0.48730000000000007	1.6682712895147148e-10	2.43563966005421e-23
0.48740000000000006	1.668393949463397e-10	2.286644248317654e-23
0.48750000000000004	1.6685013554088844e-10	2.1456636067756545e-23
0.48760000000000003	1.6685935068503007e-10	2.0123272953813592e-23
0.4877	1.668670403337855e-10	1.8862790955613734e-23
0.4878	1.6687320444727801e-10	1.7671765812453526e-23
0.48790000000000006	1.6687784299072195e-10	1.6546906989746536e-23
0.48800000000000004	1.6688095593441327e-10	1.5485053569992873e-23
0.48810000000000003	1.6688254325372134e-10	1.4483170232698048e-23
0.4882	1.6688260492907856e-10	1.3538343322316784e-23
0.48830000000000007	1.6688114094597498e-10	1.2647777003264463e-23
0.48840000000000006	1.6687815129494802e-10	1.1808789501042505e-23
0.48850000000000005	1.6687363597157688e-10	1.1018809428500586e-23
0.48860000000000003	1.6686759497647269e-10	1.027537219626498e-23
0.4887	1.6686002831527503e-10	9.576116506335647e-24
0.4888	1.6685093599864303e-10	8.918780927857082e-24
0.48890000000000006	1.6684031804225014e-10	8.301200554053943e-24
0.48900000000000005	1.668281744667791e-10	7.721303739319073e-24
0.48910000000000003	1.6681450529791465e-10	7.177108915425498e-24
0.4892	1.6679931056634054e-10	6.66672148583974e-24
0.48930000000000007	1.6678259030773272e-10	6.1883307970948035e-24
0.48940000000000006	1.6676434456275755e-10	5.740207186184176e-24
0.48950000000000005	1.667445733770646e-10	5.320699102924616e-24
0.48960000000000004	1.667232768012857e-10	4.928230306240612e-24
0.4897	1.6670045489102915e-10	4.5612971333086814e-24
0.4898	1.6667610770687908e-10	4.218465840501865e-24
0.48990000000000006	1.666502353143894e-10	3.898370015068685e-24
0.49000000000000005	1.666228377840858e-10	3.599708056479475e-24
0.49010000000000004	1.6659391519145934e-10	3.321240726365947e-24
0.4902	1.6656346761696645e-10	3.0617887659846564e-24
0.49030000000000007	1.6653149514602807e-10	2.8202305801258577e-24
0.49040000000000006	1.6649799786902654e-10	2.595499986393231e-24
0.49050000000000005	1.6646297588130744e-10	2.386584028774481e-24
0.49060000000000004	1.6642642928317671e-10	2.1925208544271747e-24
0.4907	1.6638835817990098e-10	2.0123976525995744e-24
0.4908	1.6634876268170818e-10	1.845348654608762e-24
0.49090000000000006	1.6630764290378699e-10	1.690553193798613e-24
0.49100000000000005	1.66264998966289e-10	1.5472338244013886e-24
0.49110000000000004	1.662208309943286e-10	1.4146544982267161e-24
0.4912	1.6617513911798295e-10	1.292118798106396e-24
0.49130000000000007	1.6612792347229727e-10	1.1789682270226851e-24
0.49140000000000006	1.6607918419728354e-10	1.0745805518523905e-24
0.49150000000000005	1.66028921437923e-10	9.783682006603742e-25
0.49160000000000004	1.6597713534417066e-10	8.897767124814568e-25
0.4917	1.659238260709562e-10	8.082832385312672e-25
0.4918	1.658689937781879e-10	7.333950937919498e-25
0.49190000000000006	1.65812638630755e-10	6.6464835792252615e-25
0.49200000000000005	1.6575476079853442e-10	6.016065244486909e-25
0.49210000000000004	1.6569536045639116e-10	5.438591971911815e-25
0.4922	1.6563443778418423e-10	4.910208328985278e-25
0.49230000000000007	1.6557199296677227e-10	4.427295290542869e-25
0.49240000000000006	1.6550802619401647e-10	3.9864585583598657e-25
0.49250000000000005	1.6544253766078737e-10	3.5845173120843195e-25
0.49260000000000004	1.6537552756697028e-10	3.2184933814171107e-25
0.4927	1.6530699611747055e-10	2.8856008295020527e-25
0.4928	1.652369435222201e-10	2.58323593756782e-25
0.49290000000000006	1.6516536999618392e-10	2.30896758093628e-25
0.49300000000000005	1.650922757593664e-10	2.0605279865919864e-25
0.49310000000000004	1.650176610368198e-10	1.835803862585242e-25
0.4932	1.6494152605864968e-10	1.63282788963034e-25
0.49330000000000007	1.648638710600251e-10	1.449770565341837e-25
0.49340000000000006	1.6478469628118407e-10	1.2849323916447966e-25
0.49350000000000005	1.647040019674433e-10	1.1367363959835276e-25
0.49360000000000004	1.6462178836920686e-10	1.0037209770514177e-25
0.4937	1.6453805574197535e-10	8.845330658577098e-26
0.4938	1.6445280434635425e-10	7.779215930484599e-26
0.49390000000000006	1.6436603444806479e-10	6.827312534997142e-26
0.49400000000000005	1.6427774631795321e-10	5.978965593053898e-26
0.49410000000000004	1.6418794023200077e-10	5.224361723873889e-26
0.49420000000000003	1.6409661647133487e-10	4.554475080657238e-26
0.4943000000000001	1.6400377532223942e-10	3.9610160103502295e-26
0.49440000000000006	1.6390941707616666e-10	3.436382253078272e-26
0.49450000000000005	1.6381354202974939e-10	2.973612597986491e-26
0.49460000000000004	1.6371615048481021e-10	2.5663429134059862e-26
0.49470000000000003	1.6361724274837793e-10	2.208764470438518e-26
0.4948	1.6351681913269515e-10	1.8955844802631654e-26
0.49490000000000006	1.6341487995523565e-10	1.6219887666892514e-26
0.49500000000000005	1.6331142553871563e-10	1.3836064967211277e-26
0.49510000000000004	1.6320645621110665e-10	1.1764768931547967e-26
0.49520000000000003	1.630999723056505e-10	9.970178545056288e-27
0.4953000000000001	1.629919741608737e-10	8.419964088507368e-27
0.49540000000000006	1.628824621206019e-10	7.08500929478983e-27
0.49550000000000005	1.6277143653397479e-10	5.939150415588199e-27
0.49560000000000004	1.6265889775546076e-10	4.9589315037208674e-27
0.49570000000000003	1.6254484614487397e-10	4.123375230070941e-27
0.4958	1.6242928206738882e-10	3.413768567680145e-27
0.49590000000000006	1.623122058935584e-10	2.813462689311668e-27
0.49600000000000005	1.6219361799932884e-10	2.3076864386574593e-27
0.49610000000000004	1.6207351876605888e-10	1.883372749339006e-27
0.49620000000000003	1.6195190858053506e-10	1.5289973999547368e-27
0.4963000000000001	1.6182878783499142e-10	1.2344295076119047e-27
0.49640000000000006	1.61704156927128e-10	9.907931766858118e-28
0.49650000000000005	1.6157801626012723e-10	7.903397339341097e-28
0.49660000000000004	1.6145036624267526e-10	6.263299955791836e-28
0.49670000000000003	1.6132120728898087e-10	4.929260265281993e-28
0.4968	1.611905398187937e-10	3.850918665439794e-28
0.49690000000000006	1.6105836425742827e-10	2.9850271289064605e-28
0.49700000000000005	1.6092468103577973e-10	2.2946206375716504e-28
0.49710000000000004	1.6078949059034885e-10	1.7482634160069486e-28
0.49720000000000003	1.6065279336326183e-10	1.3193653044864862e-28
0.4973000000000001	1.6051458980229212e-10	9.855637614204997e-29
0.49740000000000006	1.6037488036088387e-10	7.281671349384251e-29
0.49750000000000005	1.602336654981733e-10	5.31654993640674e-29
0.49760000000000004	1.600909456790126e-10	3.8323145716918913e-29
0.49770000000000003	1.5994672137399285e-10	2.7242761814446727e-29
0.4978	1.598009930594698e-10	1.9074929814905188e-29
0.4979	1.5965376121758614e-10	1.3136653173322654e-29
0.49800000000000005	1.5950502633629815e-10	8.884132382937336e-30
0.49810000000000004	1.593547889094008e-10	5.889037743015162e-30
0.49820000000000003	1.592030494365534e-10	3.817963985613695e-30
0.4983000000000001	1.5904980842330454e-10	2.4147667357108335e-30
0.49840000000000007	1.5889506638112256e-10	1.485495909937057e-30
0.49850000000000005	1.5873882382741927e-10	8.856562736339417e-31
0.49860000000000004	1.5858108128557848e-10	5.09540468391781e-31
0.49870000000000003	1.5842183928498806e-10	2.813948870110328e-31
0.4988	1.582610983610622e-10	1.4819380447308896e-31
0.4989	1.580988590552769e-10	7.381216633709039e-32
0.49900000000000005	1.5793512191519513e-10	3.4402384431690983e-32
0.49910000000000004	1.577698874945019e-10	1.4795388169690434e-32
0.49920000000000003	1.5760315635302992e-10	5.7610226663567095e-33
0.4993000000000001	1.5743492905679486e-10	1.9776664703198888e-33
0.49940000000000007	1.5726520617802705e-10	5.756564892650099e-34
0.49950000000000006	1.5709398829520212e-10	1.3374997904915436e-34
0.49960000000000004	1.5692127599307606e-10	2.241762013770022e-35
0.49970000000000003	1.5674706986271715e-10	2.242079908583843e-36
0.4998	1.565713705015423e-10	8.739529663561271e-38
0.4999	1.5639417851335062e-10	3.4104422464298104e-40
0.5001	1.56035319103238e-10	3.40347465794119e-40
0.5002000000000001	1.5585365292115e-10	8.703855538422884e-38
0.5003000000000001	1.5567049659178555e-10	2.2283655302387596e-36
0.5004000000000001	1.5548585075140078e-10	2.223496713991691e-35
0.5005000000000001	1.5529971604285627e-10	1.3238909991475962e-34
0.5006	1.5511209311565868e-10	5.686345997985489e-34
0.5007	1.5492298262599676e-10	1.949548828142218e-33
0.5008	1.5473238523678592e-10	5.6675013066831066e-33
0.5009	1.545403016177066e-10	1.4525434963968202e-32
0.501	1.5434673244524826e-10	3.3705579101265035e-32
0.5011000000000001	1.5415167840275207e-10	7.216911256779604e-32
0.5012000000000001	1.5395514018045342e-10	1.4459833542331825e-31
0.5013000000000001	1.5375711847552667e-10	2.7400527176223546e-31
0.5014000000000001	1.535576139921309e-10	4.951428095627073e-31
0.5015000000000001	1.5335662744145575e-10	8.588664795894028e-31
0.5016	1.5315415954176666e-10	1.4376067786811074e-30
0.5017	1.529502110184534e-10	2.332123547352042e-30
0.5018	1.5274478260407903e-10	3.679725311669996e-30
0.5019	1.5253787503842718e-10	5.664147688976687e-30
0.502	1.523294890685549e-10	8.52729593030464e-30
0.5021	1.5211962544883916e-10	1.2583067423426647e-29
0.5022000000000001	1.5190828494103286e-10	1.8233480503450056e-29
0.5023000000000001	1.5169546831431563e-10	2.598734620675569e-29
0.5024000000000001	1.5148117634534688e-10	3.6481729653192633e-29
0.5025000000000001	1.512654098183215e-10	5.050645754428295e-29
0.5026	1.5104816952502426e-10	6.903193781659674e-29
0.5027	1.508294562648867e-10	9.324056678269203e-29
0.5028	1.5060927084504502e-10	1.245620081215854e-28
0.5029	1.5038761408039773e-10	1.6471263684041769e-28
0.503	1.5016448679366503e-10	2.1573944981284677e-28
0.5031000000000001	1.4993988981545092e-10	2.80068752701779e-28
0.5032000000000001	1.4971382398430252e-10	3.6055994098760137e-28
0.5033000000000001	1.4948629014677607e-10	4.60564700444763e-28
0.5034000000000001	1.4925728915749538e-10	5.8399195972710725e-28
0.5035000000000001	1.4902682187922374e-10	7.353789347387828e-28
0.5036	1.487948891829241e-10	9.19968611167806e-28
0.5037	1.4856149194783043e-10	1.1437940179432601e-27
0.5038	1.4832663106151413e-10	1.4137696504358739e-27
0.5039	1.4809030741995518e-10	1.7377904079500223e-27
0.504	1.4785252192761279e-10	2.1248384154466356e-27
0.5041	1.4761327549749732e-10	2.5850981044849914e-27
0.5042000000000001	1.4737256905124553e-10	3.130079933071245e-27
0.5043000000000001	1.471304035191955e-10	3.772753128441109e-27
0.5044000000000001	1.468867798404616e-10	4.527687840799323e-27
0.5045000000000001	1.4664169896301464e-10	5.411207099631595e-27
0.5046	1.4639516184376044e-10	6.4415489674659815e-27
0.5047	1.4614716944862047e-10	7.639039288807834e-27
0.5048	1.458977227526158e-10	9.026275434450056e-27
0.5049	1.4564682273994942e-10	1.0628321443439072e-26
0.505	1.453944704040944e-10	1.2472914966658304e-26
0.5051000000000001	1.4514066674787954e-10	1.459068641726781e-26
0.5052000000000001	1.4488541278357916e-10	1.701539073408413e-26
0.5053000000000001	1.4462870953300339e-10	1.9784152164479677e-26
0.5054000000000001	1.4437055802759233e-10	2.2937722473316936e-26
0.5055000000000001	1.4411095930850934e-10	2.6520752984102026e-26
0.5056	1.4384991442673758e-10	3.058208085764429e-26
0.5057	1.4358742444317923e-10	3.5175030012230156e-26
0.5058	1.4332349042875448e-10	4.0357727087571475e-26
0.5059	1.43058113464505e-10	4.6193432852587234e-26
0.506	1.4279129464169846e-10	5.275088945441026e-26
0.5061	1.4252303506193323e-10	6.010468390287448e-26
0.5062	1.4225333583725075e-10	6.833562818112351e-26
0.5063000000000001	1.4198219809024256e-10	7.753115636889779e-26
0.5064000000000001	1.4170962295416638e-10	8.778573916039136e-26
0.5065000000000001	1.414356115730609e-10	9.92013161537083e-26
0.5066	1.4116016510186348e-10	1.118877462829993e-25
0.5067	1.4088328470653274e-10	1.2596327675861652e-25
0.5068	1.4060497156416878e-10	1.4155503087379686e-25
0.5069	1.403252268631421e-10	1.5879951502932215e-25
0.507	1.400440518032202e-10	1.7784314531991623e-25
0.5071000000000001	1.3976144759570002e-10	1.9884279401796552e-25
0.5072000000000001	1.39477415463543e-10	2.2196635628122703e-25
0.5073000000000001	1.3919195664151083e-10	2.473933374023833e-25
0.5074000000000001	1.3890507237630598e-10	2.7531546090764252e-25
0.5075000000000001	1.3861676392671749e-10	3.059372978019316e-25
0.5076	1.3832703256376548e-10	3.394769172468117e-25
0.5077	1.38035879570852e-10	3.7616655894575887e-25
0.5078	1.377433062439149e-10	4.162533274993668e-25
0.5079	1.3744931389158506e-10	4.599999089801726e-25
0.508	1.3715390383534762e-10	5.076853099635452e-25
0.5081	1.3685707740970519e-10	5.596056192370795e-25
0.5082	1.365588359623486e-10	6.1607479239636485e-25
0.5083000000000001	1.362591808543267e-10	6.774254595199212e-25
0.5084000000000001	1.3595811346022807e-10	7.440097560997302e-25
0.5085000000000001	1.3565563516835524e-10	8.162001773888397e-25
0.5086	1.3535174738091611e-10	8.943904563080268e-25
0.5087	1.350464515142113e-10	9.78996465038086e-25
0.5088	1.3473974899882938e-10	1.0704571404045996e-24
0.5089	1.3443164127984777e-10	1.169235433143328e-24
0.509	1.3412212981703527e-10	1.2758192811147003e-24
0.5091	1.3381121608506496e-10	1.3907226065153292e-24
0.5092000000000001	1.3349890157372757e-10	1.5144863371136578e-24
0.5093000000000001	1.331851877881544e-10	1.6476794515140132e-24
0.5094000000000001	1.3287007624904283e-10	1.7909000484337337e-24
0.5095000000000001	1.3255356849289058e-10	1.9447764399501455e-24
0.5096	1.3223566607223364e-10	2.1099682686548778e-24
0.5097	1.3191637055589337e-10	2.2871676486257044e-24
0.5098	1.3159568352922893e-10	2.4771003301015436e-24
0.5099	1.3127360659439596e-10	2.6805268877200525e-24
0.51	1.3095014137061343e-10	2.8982439321504966e-24
0.5101	1.3062528949443887e-10	3.1310853449268554e-24
0.5102	1.3029905262004999e-10	3.379923536257875e-24
0.5103000000000001	1.2997143241953346e-10	3.645670725561914e-24
0.5104000000000001	1.2964243058318696e-10	3.929280244442385e-24
0.5105000000000001	1.2931204881982326e-10	4.231747861795373e-24
0.5106	1.289802888570871e-10	4.554113130698861e-24
0.5107	1.2864715244178367e-10	4.897460756711408e-24
0.5108	1.2831264134021224e-10	5.2629219871684835e-24
0.5109	1.2797675733851306e-10	5.6516760210333186e-24
0.511	1.2763950224302486e-10	6.0649514388235444e-24
0.5111	1.2730087788065282e-10	6.504027652100009e-24
0.5112000000000001	1.2696088609924735e-10	6.970236371967679e-24
0.5113000000000001	1.266195287679985e-10	7.464963095998082e-24
0.5114000000000001	1.2627680777783872e-10	7.989648612955672e-24
0.5115000000000001	1.2593272504186076e-10	8.545790524652733e-24
0.5116	1.255872824957527e-10	9.134944784236786e-24
0.5117	1.2524048209824052e-10	9.758727250161943e-24
0.5118	1.2489232583155339e-10	1.0418815255058444e-23
0.5119	1.2454281570189896e-10	1.1116949188671058e-23
0.512	1.2419195373995873e-10	1.1854934093994107e-23
0.5121	1.238397420014013e-10	1.2634641275686573e-23
0.5122	1.2348618256741047e-10	1.345800991980512e-23
0.5123000000000001	1.2313127754523566e-10	1.4327048723848058e-23
0.5124000000000001	1.2277502906876322e-10	1.524383753604983e-23
0.5125000000000001	1.224174392991057e-10	1.6210529002836704e-23
0.5126000000000001	1.2205851042521602e-10	1.7229350223273488e-23
0.5127	1.2169824466452415e-10	1.8302604409312596e-23
0.5128	1.2133664426360038e-10	1.943267255058813e-23
0.5129	1.2097371149884145e-10	2.062201508245037e-23
0.513	1.20609448677187e-10	2.187317355588407e-23
0.5131	1.2024385813686366e-10	2.3188772307898302e-23
0.5132000000000001	1.198769422481616e-10	2.457152013092457e-23
0.5133000000000001	1.1950870341424067e-10	2.6024211939690863e-23
0.5134000000000001	1.191391440719738e-10	2.75497304340163e-23
0.5135000000000001	1.1876826669282416e-10	2.915104775585928e-23
0.5136000000000001	1.1839607378376314e-10	3.0831227138946374e-23
0.5137	1.1802256788822777e-10	3.2593424549216405e-23
0.5138	1.1764775158712218e-10	3.4440890314265734e-23
0.5139	1.1727162749986523e-10	3.6376970739915205e-23
0.514	1.168941982854864e-10	3.840510971195753e-23
0.5141	1.1651546664377418e-10	4.052885028107817e-23
0.5142	1.1613543531648102e-10	4.275183622887801e-23
0.5143000000000001	1.1575410708858642e-10	4.507781361286487e-23
0.5144000000000001	1.1537148478962522e-10	4.751063228818841e-23
0.5145000000000001	1.1498757129508156e-10	5.005424740388779e-23
0.5146000000000001	1.1460236952785664e-10	5.2712720871252964e-23
0.5147	1.1421588245981434e-10	5.549022280192523e-23
0.5148	1.1382811311341122e-10	5.839103291323353e-23
0.5149	1.1343906456341522e-10	6.141954189821027e-23
0.515	1.1304873993872155e-10	6.458025275764929e-23
0.5151	1.1265714242427353e-10	6.787778209149987e-23
0.5152000000000001	1.1226427526309375e-10	7.131686134680912e-23
0.5153000000000001	1.1187014175844266e-10	7.49023380193283e-23
0.5154000000000001	1.1147474527610101e-10	7.863917680589466e-23
0.5155000000000001	1.1107808924680228e-10	8.253246070448857e-23
0.5156000000000001	1.1068017716881683e-10	8.658739205891678e-23
0.5157	1.102810126107075e-10	9.08092935449091e-23
0.5158	1.0988059921426745e-10	9.520360909436335e-23
0.5159	1.094789406976626e-10	9.977590475437408e-23
0.516	1.0907604085879401e-10	1.0453186947760563e-22
0.5161	1.0867190357890152e-10	1.0947731584047418e-22
0.5162	1.0826653282643772e-10	1.1461818068551773e-22
0.5163000000000001	1.0785993266123096e-10	1.1996052568424832e-22
0.5164000000000001	1.0745210723898329e-10	1.2551053781664459e-22
0.5165000000000001	1.0704306081611668e-10	1.3127452976348022e-22
0.5166000000000001	1.0663279775503211e-10	1.3725894020737562e-22
0.5167	1.0622132252980917e-10	1.4347033403857488e-22
0.5168	1.0580863973240791e-10	1.4991540246123239e-22
0.5169	1.0539475407943348e-10	1.5660096299592507e-22
0.517	1.0497967041953169e-10	1.6353395937401599e-22
0.5171	1.0456339374149902e-10	1.7072146131938156e-22
0.5172000000000001	1.0414592918320464e-10	1.7817066421292697e-22
0.5173000000000001	1.0372728204143867e-10	1.8588888863514606e-22
0.5174000000000001	1.033074577828131e-10	1.9388357978206559e-22
0.5175000000000001	1.0288646205588651e-10	2.0216230674949125e-22
0.5176000000000001	1.0246430070469251e-10	2.1073276168068715e-22
0.5177	1.0204097978390624e-10	2.196027587723039e-22
0.5178	1.0161650557592539e-10	2.287802331333456e-22
0.5179	1.0119088461020592e-10	2.3827323949182646e-22
0.518	1.0076412368527314e-10	2.4808995074365864e-22
0.5181	1.0033622989392465e-10	2.5823865633821124e-22
0.5182	9.990721065229054e-11	2.6872776049483356e-22
0.5183	9.947707373357194e-11	2.795657802445547e-22
0.5184000000000001	9.904582730754632e-11	2.907613432910228e-22
0.5185000000000001	9.861347998722977e-11	3.0232318568458363e-22
0.5186000000000001	9.818004088455364e-11	3.142601493034976e-22
0.5187	9.774551967756427e-11	3.265811791357606e-22
0.5188	9.730992669257794e-11	3.392953203552756e-22
0.5189	9.687327300611999e-11	3.524117151857816e-22
0.519	9.643557057360781e-11	3.6593959954583785e-22
0.5191	9.59968323950952e-11	3.798882994680825e-22
0.5192000000000001	9.555707273393847e-11	3.9426722728581936e-22
0.5193000000000001	9.511630741378335e-11	4.0908587757977555e-22
0.5194000000000001	9.467455423666966e-11	4.243538228780504e-22
0.5195000000000001	9.42318335991833e-11	4.400807091015858e-22
0.5196000000000001	9.378816945679875e-11	4.562762507479124e-22
0.5197	9.334359096453808e-11	4.729502258054501e-22
0.5198	9.289813563943635e-11	4.901124703906076e-22
0.5199	9.245185691317684e-11	5.077728730997534e-22
0.52	9.200485605172348e-11	5.25941369068017e-22
0.5201	9.158899371423033e-11	5.448597345512812e-22
0.5202	9.119102160275245e-11	5.6446676484312635e-22
0.5203	9.080194465193256e-11	5.847201992075131e-22
0.5204000000000001	9.042064337348533e-11	6.056321642469103e-22
0.5205000000000001	9.00443629741647e-11	6.272000582989419e-22
0.5206000000000001	8.967240839614634e-11	6.494364627278964e-22
0.5207	8.930438671186223e-11	6.723562865323769e-22
0.5208	8.893987040096247e-11	6.959740130536445e-22
0.5209	8.85784117434628e-11	7.203037465312395e-22
0.521	8.821953993176022e-11	7.453591077312181e-22
0.5211	8.786273976782994e-11	7.711529176595957e-22
0.5212	8.750873566856387e-11	7.977114027952165e-22
0.5213000000000001	8.715791397281736e-11	8.250583815700306e-22
0.5214000000000001	8.680834538861464e-11	8.531909924191136e-22
0.5215000000000001	8.645934724173429e-11	8.821189419957429e-22
0.5216000000000001	8.611492723167136e-11	9.119117247672054e-22
0.5217	8.577099907383252e-11	9.425379182602762e-22
0.5218	8.542756431929266e-11	9.74015813255567e-22
0.5219	8.508823177254078e-11	1.0064159022466672e-21
0.522	8.474818222579419e-11	1.0396903128094545e-21
0.5221	8.441118232677975e-11	1.0739148679624387e-21
0.5222	8.407501906513175e-11	1.1090773020833537e-21
0.5223	8.3739787646932e-11	1.1451997798040223e-21
0.5224000000000001	8.340709211000935e-11	1.1823305930350007e-21
0.5225000000000001	8.307390484267726e-11	1.2204397800059755e-21
0.5226000000000001	8.274427826655291e-11	1.2596212333682547e-21
0.5227	8.241334374724844e-11	1.299808402531382e-21
0.5228	8.208638908937596e-11	1.3411242432751197e-21
0.5229	8.175788226091204e-11	1.3834835969366523e-21
0.523	8.143319516218225e-11	1.4270187136584951e-21
0.5231	8.110727440308619e-11	1.4716476572474172e-21
0.5232	8.078443421472363e-11	1.5174876609961846e-21
0.5233000000000001	8.046125376482981e-11	1.564487074582453e-21
0.5234000000000001	8.013981093698541e-11	1.6127176869735399e-21
0.5235000000000001	7.981953397468237e-11	1.6621923058952607e-21
0.5236000000000001	7.949898460123033e-11	1.71289824718078e-21
0.5237	7.918180667499971e-11	1.764957426934795e-21
0.5238	7.886204334929019e-11	1.818234435292748e-21
0.5239	7.854773550310792e-11	1.8729795872312692e-21
0.524	7.823109737799834e-11	1.9289986887646203e-21
0.5241	7.791694006531629e-11	1.9864580133181096e-21
0.5242	7.760361355795272e-11	2.0453374667304127e-21
0.5243	7.72889327800393e-11	2.1055911463123755e-21
0.5244000000000001	7.697921459038869e-11	2.1674571180349497e-21
0.5245000000000001	7.666691943258927e-11	2.2307099514099595e-21
0.5246000000000001	7.635746240452736e-11	2.2955642939889693e-21
0.5247	7.604871124168144e-11	2.3619764916318687e-21
0.5248	7.573776110113724e-11	2.4298609781110618e-21
0.5249	7.543293411284952e-11	2.4995725315934862e-21
0.525	7.512553119753559e-11	2.570799242825043e-21
0.5251	7.481903872433141e-11	2.643707235683577e-21
0.5252	7.451549194490713e-11	2.7184192319287904e-21
0.5253000000000001	7.420967714227355e-11	2.794735872035986e-21
0.5254000000000001	7.390710544362491e-11	2.8729355433091934e-21
0.5255000000000001	7.360513920652063e-11	2.952933479321925e-21
0.5256000000000001	7.33010945679091e-11	3.0346249379360113e-21
0.5257000000000001	7.300198833686176e-11	3.1183936765834945e-21
0.5258	7.270181593865815e-11	3.203971778531034e-21
0.5259	7.239969028753542e-11	3.2913331391921823e-21
0.526	7.21036344367131e-11	3.3809557853669506e-21
0.5261	7.18054223528364e-11	3.472418180299744e-21
0.5262	7.150566493250301e-11	3.565774763440435e-21
0.5263	7.121194021935663e-11	3.66152245322579e-21
0.5264000000000001	7.091583022796849e-11	3.7591839821017566e-21
0.5265000000000001	7.061830612375283e-11	3.858839691696341e-21
0.5266000000000001	7.032676925945799e-11	3.961020428388105e-21
0.5267000000000001	7.003288938702364e-11	4.065207157216409e-21
0.5268	6.973722553290855e-11	4.171456152516668e-21
0.5269	6.944795954463472e-11	4.280401825790395e-21
0.527	6.915643146722722e-11	4.39145153042411e-21
0.5271	6.886312504390819e-11	4.504659609121673e-21
0.5272	6.857532619061962e-11	4.620642899412319e-21
0.5273000000000001	6.828627184932705e-11	4.738905673559986e-21
0.5274000000000001	6.799542108905618e-11	4.859423796911783e-21
0.5275000000000001	6.770866032141466e-11	4.982742248957232e-21
0.5276000000000001	6.742221004742384e-11	5.108581458448025e-21
0.5277000000000001	6.713391557030954e-11	5.236772800509383e-21
0.5278	6.684772142245811e-11	5.367717968118667e-21
0.5279	6.65640283839712e-11	5.5015121476878944e-21
0.528	6.627839750059876e-11	5.637752753932079e-21
0.5281	6.59922046974037e-11	5.776601295343721e-21
0.5282	6.571148793370423e-11	5.918749771384028e-21
0.5283	6.542864155174642e-11	6.06342969178186e-21
0.5284000000000001	6.514415313623426e-11	6.210711026969569e-21
0.5285000000000001	6.486431823606453e-11	6.36136112614274e-21
0.5286000000000001	6.458440476373825e-11	6.514886734659162e-21
0.5287000000000001	6.430274283718541e-11	6.671111684441198e-21
0.5288	6.402218459128833e-11	6.830419722937961e-21
0.5289	6.374541948917393e-11	6.993220155319872e-21
0.529	6.346671263975962e-11	7.158807196551855e-21
0.5291	6.318645848148736e-11	7.32724864843788e-21
0.5292	6.291137637836488e-11	7.499533022174928e-21
0.5293000000000001	6.263579209189992e-11	7.674919872123068e-21
0.5294000000000001	6.235852543947209e-11	7.853258549906785e-21
0.5295000000000001	6.208186418568911e-11	8.034920129176614e-21
0.5296000000000001	6.18096765220296e-11	8.220576383937387e-21
0.5297000000000001	6.15355485001251e-11	8.409262054505633e-21
0.5298	6.125989510572747e-11	8.601056952642956e-21
0.5299	6.09879913848974e-11	8.796895835825423e-21
0.53	6.071722030419338e-11	8.99640483760798e-21
0.5301	6.044473448088692e-11	9.199112166241739e-21
0.5302	6.017083550909393e-11	9.405083430461481e-21
0.5303	5.990317505874544e-11	9.615821751562942e-21
0.5304000000000001	5.963405491274942e-11	9.829929452280015e-21
0.5305000000000001	5.936335698832875e-11	1.0047395383076902e-20
0.5306000000000001	5.909287567220318e-11	1.026860379866382e-20
0.5307000000000001	5.882748884040392e-11	1.0494652769118149e-20
0.5308	5.856018462406211e-11	1.072411474772996e-20
0.5309	5.829139692611405e-11	1.0957090695773988e-20
0.531	5.8024527524769216e-11	1.1194379837242314e-20
0.5311	5.77609415849247e-11	1.1436387774750594e-20
0.5312	5.749558678190593e-11	1.1681972455699849e-20
0.5313000000000001	5.7228816397963094e-11	1.1931223793759193e-20
0.5314000000000001	5.696511976227337e-11	1.2185306389491614e-20
0.5315000000000001	5.6703509683017693e-11	1.2444064788525318e-20
0.5316000000000001	5.644021983547124e-11	1.270655369231434e-20
0.5317000000000001	5.6175563359430763e-11	1.2972858873020088e-20
0.5318	5.591464274542891e-11	1.3244442030784604e-20
0.5319	5.565514846151612e-11	1.3520752654066875e-20
0.532	5.53940280741234e-11	1.38009398845888e-20
0.5321	5.513157484075767e-11	1.4085089373992784e-20
0.5322	5.487305164487333e-11	1.4374864102421223e-20
0.5323	5.461579775806375e-11	1.4669541012841903e-20
0.5324	5.435694462299532e-11	1.4968232493213158e-20
0.5325000000000001	5.4096779234020357e-11	1.527102760440598e-20
0.5326000000000001	5.384027964435781e-11	1.5579658415231075e-20
0.5327000000000001	5.358538494863228e-11	1.5893528793751276e-20
0.5328	5.33288933526627e-11	1.621154147839855e-20
0.5329	5.307109780100412e-11	1.6533793173991497e-20
0.533	5.281624140273849e-11	1.686190566418024e-20
0.5331	5.2563826474212624e-11	1.719581114497623e-20
0.5332	5.230979000794575e-11	1.7533972402214853e-20
0.5333000000000001	5.205444550392897e-11	1.787650014394984e-20
0.5334000000000001	5.1800831006236696e-11	1.8224664269266315e-20
0.5335000000000001	5.155102817352876e-11	1.8579464566770043e-20
0.5336000000000001	5.129954269159669e-11	1.8938612007015915e-20
0.5337000000000001	5.104673134610035e-11	1.9302242765269806e-20
0.5338	5.079390797636248e-11	1.9670945003342936e-20
0.5339	5.054688426248714e-11	2.004752976464373e-20
0.534	5.0298051713079606e-11	2.04285120293544e-20
0.5341	5.0047858357784833e-11	2.081407963812102e-20
0.5342	4.9796510801606896e-11	2.120430878653673e-20
0.5343	4.955127407707818e-11	2.1602991182119427e-20
0.5344	4.930520865425572e-11	2.2006670861842646e-20
0.5345000000000001	4.905772320718697e-11	2.2415016055983947e-20
0.5346000000000001	4.880905223473275e-11	2.2828122353971162e-20
0.5347000000000001	4.856405345421895e-11	2.324875035031883e-20
0.5348	4.832089420777878e-11	2.3676012361992456e-20
0.5349	4.8076215276399076e-11	2.410798417504364e-20
0.535	4.78303057329869e-11	2.454479809222437e-20
0.5351	4.7585024885926195e-11	2.498758041513217e-20
0.5352	4.7344973602030906e-11	2.5439360315248833e-20
0.5353	4.7103214863579634e-11	2.589582040469609e-20
0.5354000000000001	4.686015814693882e-11	2.6357176470761856e-20
0.5355000000000001	4.661599892348799e-11	2.6823510790012987e-20
0.5356000000000001	4.637728592113635e-11	2.729940450783631e-20
0.5357000000000001	4.6138589768746915e-11	2.778123886341046e-20
0.5358	4.589848867488188e-11	2.826797865770012e-20
0.5359	4.565722763467331e-11	2.8759746141108184e-20
0.536	4.541761019512826e-11	2.9258641569999317e-20
0.5361	4.518218835590372e-11	2.976679826270197e-20
0.5362	4.494516565487482e-11	3.027977830554689e-20
0.5363	4.4706901489388654e-11	3.079779843969808e-20
0.5364	4.4467579105117396e-11	3.132094026305962e-20
0.5365000000000001	4.423382279027185e-11	3.1854854356258414e-20
0.5366000000000001	4.400004096181977e-11	3.239496726682649e-20
0.5367000000000001	4.376488740150632e-11	3.294006867262523e-20
0.5368	4.35286034762661e-11	3.3490295549788525e-20
0.5369	4.329320722195824e-11	3.404745804981154e-20
0.537	4.306293811488858e-11	3.4615709602203505e-20
0.5371	4.2831038134216634e-11	3.5188746181496205e-20
0.5372	4.2597903511820154e-11	3.576685671734785e-20
0.5373	4.236372253574529e-11	3.635013761747135e-20
0.5374000000000001	4.213361919851292e-11	3.694386336334812e-20
0.5375000000000001	4.190518187433977e-11	3.7545761457899e-20
0.5376000000000001	4.167533022845591e-11	3.815257330943492e-20
0.5377000000000001	4.1444339870258245e-11	3.876449169086135e-20
0.5378000000000001	4.1212371987989504e-11	3.9381586419839465e-20
0.5379	4.0987097954871744e-11	4.001271279163855e-20
0.538	4.076071305843168e-11	4.0649100507153e-20
0.5381	4.053304332534713e-11	4.129043659701494e-20
0.5382	4.0304307319471555e-11	4.193686526249554e-20
0.5383	4.007642123534265e-11	4.2590681742374e-20
0.5384	3.98538384085528e-11	4.3257724948729053e-20
0.5385000000000001	3.962966090953363e-11	4.3929308703161375e-20
0.5386000000000001	3.940428807860854e-11	4.460581161423069e-20
0.5387000000000001	3.917790612684374e-11	4.5287347294284986e-20
0.5388000000000001	3.8954382650334556e-11	4.597920584032343e-20
0.5389	3.873398089183234e-11	4.6682032495711037e-20
0.539	3.851213742004477e-11	4.738939703534197e-20
0.5391	3.828916459778477e-11	4.8101594833255403e-20
0.5392	3.806522888282601e-11	4.88187180871886e-20
0.5393	3.784569501965559e-11	4.954896497502351e-20
0.5394000000000001	3.7627641970435537e-11	5.028813161391155e-20
0.5395000000000001	3.7408243342393265e-11	5.103173675738368e-20
0.5396000000000001	3.718776549290412e-11	5.178003320502275e-20
0.5397000000000001	3.696636250718278e-11	5.253309741713696e-20
0.5398000000000001	3.675049686865136e-11	5.3301901046124166e-20
0.5399	3.653492447610976e-11	5.4077813454085954e-20
0.54	3.6318071628900613e-11	5.485798640843272e-20
0.5401	3.610017792608241e-11	5.564265047852885e-20
0.5402	3.588138970969328e-11	5.643187058803105e-20
0.5403	3.566889879916193e-11	5.723916954801676e-20
0.5404	3.5455922231819193e-11	5.805208915546047e-20
0.5405000000000001	3.52417096073444e-11	5.886901539542862e-20
0.5406000000000001	3.502648506285653e-11	5.969017054201502e-20
0.5407000000000001	3.4810390125243636e-11	6.051561170641474e-20
0.5408000000000001	3.460099738818543e-11	6.136107029392686e-20
0.5409	3.439072268729444e-11	6.221111070578764e-20
0.541	3.417924043651855e-11	6.306482451803156e-20
0.5411	3.396676712349938e-11	6.392243801382498e-20
0.5412	3.3753441320396573e-11	6.478400438623711e-20
0.5413	3.354688017786741e-11	6.566696668014467e-20
0.5414000000000001	3.333940851163702e-11	6.655408837608676e-20
0.5415000000000001	3.3130744102569164e-11	6.744446368900002e-20
0.5416000000000001	3.292110214257394e-11	6.833833629833264e-20
0.5417000000000001	3.271061972585667e-11	6.923576010650429e-20
0.5418000000000001	3.2506627884919594e-11	7.015519917490104e-20
0.5419	3.2302058564736315e-11	7.107920502461933e-20
0.542	3.209629809253885e-11	7.200594704751626e-20
0.5421	3.188956650033958e-11	7.293570332222866e-20
0.5422	3.168200111795125e-11	7.386853446230638e-20
0.5423	3.148031520748427e-11	7.482299373035647e-20
0.5424	3.127874843103546e-11	7.578352735069041e-20
0.5425000000000001	3.107597781884887e-11	7.674616562195775e-20
0.5426000000000001	3.0872235269028426e-11	7.771124516617007e-20
0.5427000000000001	3.066766060752881e-11	7.867884156632651e-20
0.5428000000000001	3.046801047630447e-11	7.966636403816613e-20
0.5429	3.0269550579691716e-11	8.066291396586084e-20
0.543	3.0069856830761885e-11	8.166079764116354e-20
0.5431	2.9869182405221386e-11	8.266044779645847e-20
0.5432	2.966767261048496e-11	8.366196686891092e-20
0.5433	2.946977363356722e-11	8.4680003800015e-20
0.5434000000000001	2.9274534124336736e-11	8.571191979762252e-20
0.5435000000000001	2.907800681892208e-11	8.674421648869896e-20
0.5436000000000001	2.888048080657223e-11	8.777748706959333e-20
0.5437000000000001	2.868211088440473e-11	8.881187866458215e-20
0.5438000000000001	2.848565009756396e-11	8.985715589728444e-20
0.5439	2.8293764035966458e-11	9.092369561419965e-20
0.544	2.8100497385535168e-11	9.19893960919565e-20
0.5441	2.790620223342975e-11	9.305513711030443e-20
0.5442	2.7711048531426183e-11	9.412113853241381e-20
0.5443	2.751564441404654e-11	9.518938127382646e-20
0.5444	2.732729941584821e-11	9.628987973990632e-20
0.5445	2.7137395501886394e-11	9.738781313281524e-20
0.5446000000000001	2.6946417072741876e-11	9.848467701737478e-20
0.5447000000000001	2.6754557912321723e-11	9.95808109022025e-20
0.5448000000000001	2.6561944170378893e-11	1.0067626204226084e-19
0.5449	2.6375189745169835e-11	1.0180047420928007e-19
0.545	2.6188764478781954e-11	1.029293446125781e-19
0.5451	2.6001193889182806e-11	1.0405579556349249e-19
0.5452	2.5812710436531227e-11	1.0518037182068232e-19
0.5453	2.5623451272275733e-11	1.0630318940949128e-19
0.5454000000000001	2.5437465365121557e-11	1.0744367981181682e-19
0.5455000000000001	2.5254662058165428e-11	1.0860215733816405e-19
0.5456000000000001	2.507059865397643e-11	1.0975649298002961e-19
0.5457000000000001	2.4885576181842416e-11	1.109076167610147e-19
0.5458000000000001	2.4699750974799766e-11	1.1205575963593285e-19
0.5459	2.4514099145645706e-11	1.1320554395542048e-19
0.546	2.4335136643480963e-11	1.1439258069047038e-19
0.5461	2.415469343269269e-11	1.1557297770660128e-19
0.5462	2.3973223264512002e-11	1.1674856686929366e-19
0.5463	2.3790914248994703e-11	1.1791977791078517e-19
0.5464	2.3607888918156145e-11	1.190866673585798e-19
0.5465	2.343021862965594e-11	1.2028493673001117e-19
0.5466000000000001	2.325353405840329e-11	1.2148955319431984e-19
0.5467000000000001	2.307571681290869e-11	1.2268737214164514e-19
0.5468000000000001	2.2897010862599465e-11	1.2387919503631806e-19
0.5469	2.271755565343038e-11	1.2506520716401957e-19
0.547	2.253989261129756e-11	1.2626121297020577e-19
0.5471	2.2367165613193985e-11	1.274884824318271e-19
0.5472	2.2193117251118398e-11	1.2870620810287444e-19
0.5473	2.2018108306355e-11	1.2991601753587908e-19
0.5474000000000001	2.1842308592939196e-11	1.311183233153524e-19
0.5475000000000001	2.1665834241915623e-11	1.3231315462167827e-19
0.5476000000000001	2.1495612071656918e-11	1.3354979304724826e-19
0.5477000000000001	2.1325477241047515e-11	1.3478515800413246e-19
0.5478000000000001	2.115427033537956e-11	1.3601021362628095e-19
0.5479	2.09822164411044e-11	1.3722580881957982e-19
0.548	2.080944844567131e-11	1.3843213441928154e-19
0.5481	2.063884293424564e-11	1.3965085748839837e-19
0.5482	2.047283559492168e-11	1.4090205990538156e-19
0.5483	2.030555458628215e-11	1.4213960903805164e-19
0.5484	2.013734535013548e-11	1.4336536426395511e-19
0.5485	1.9968373680279137e-11	1.4457981021710673e-19
0.5486000000000001	1.979875334399011e-11	1.4578298572579372e-19
0.5487000000000001	1.9635202545413775e-11	1.4703225241127495e-19
0.5488000000000001	1.9472008234248623e-11	1.4827975830375197e-19
0.5489	1.9307756551554526e-11	1.495125065619633e-19
0.549	1.9142676705675175e-11	1.507315746719599e-19
0.5491	1.8976902271839512e-11	1.5193722412960716e-19
0.5492	1.8812505131504346e-11	1.5314787212576187e-19
0.5493	1.8653658840559125e-11	1.5440375185855552e-19
0.5494000000000001	1.8493502812062537e-11	1.556404591713428e-19
0.5495000000000001	1.833242123141326e-11	1.5686060916663636e-19
0.5496000000000001	1.817058787152866e-11	1.5806488588387896e-19
0.5497000000000001	1.80081178430649e-11	1.5925339325841657e-19
0.5498000000000001	1.7850489482062747e-11	1.604818134131677e-19
0.5499	1.769462172079073e-11	1.617199950544547e-19
0.55	1.753766403822807e-11	1.6293779160888252e-19
0.5501	1.7379874499043085e-11	1.6413681632554097e-19
0.5502	1.7221395062652725e-11	1.6531750697283327e-19
0.5503	1.706233319577892e-11	1.6647984563443288e-19
0.5504	1.6911120064819382e-11	1.6771914344627672e-19
0.5505	1.675844940205035e-11	1.6893156643505349e-19
0.5506	1.6604821734620573e-11	1.7012156498326377e-19
0.5507000000000001	1.6450434360231296e-11	1.7129025616291515e-19
0.5508000000000001	1.629540952230204e-11	1.7243790415193256e-19
0.5509000000000001	1.6142920622310006e-11	1.7360233705832935e-19
0.551	1.599479760230255e-11	1.748077116863996e-19
0.5511	1.5845478623006652e-11	1.7598527947896372e-19
0.5512	1.569529667148554e-11	1.7713791281471107e-19
0.5513	1.5544413475576543e-11	1.7826642449853504e-19
0.5514000000000001	1.5392939117730582e-11	1.793709467046361e-19
0.5515000000000001	1.524667300468937e-11	1.8052875613957202e-19
0.5516000000000001	1.510187424471086e-11	1.8169151443270527e-19
0.5517000000000001	1.4956034466377274e-11	1.8282440010202718e-19
0.5518000000000001	1.4809403675815388e-11	1.839294891002542e-19
0.5519000000000001	1.4662120750401857e-11	1.850073864177938e-19
0.552	1.4514289999562174e-11	1.8605811866564383e-19
0.5521	1.4373994864303596e-11	1.872007784947699e-19
0.5522	1.423268299319432e-11	1.8831113510838436e-19
0.5523	1.4090434836677709e-11	1.893889117519332e-19
0.5524	1.39474534819924e-11	1.9043573227054176e-19
0.5525	1.3803862394455184e-11	1.914520503507695e-19
0.5526	1.3661692268104908e-11	1.9246879923284738e-19
0.5527000000000001	1.352524207282279e-11	1.9355665454168384e-19
0.5528000000000001	1.3387546663976057e-11	1.946041106882227e-19
0.5529000000000001	1.324899288190092e-11	1.9561585030307872e-19
0.553	1.310975391315979e-11	1.9659320848933432e-19
0.5531	1.2969942655762774e-11	1.975365246340265e-19
0.5532	1.2833616685060919e-11	1.9851536687240974e-19
0.5533	1.2700748100306054e-11	1.9953178934950793e-19
0.5534000000000001	1.2566781853740865e-11	2.005053525278309e-19
0.5535000000000001	1.243201844181734e-11	2.0143972443690453e-19
0.5536000000000001	1.2296610667663252e-11	2.0233604535232625e-19
0.5537000000000001	1.2160664347360529e-11	2.0319456698301194e-19
0.5538000000000001	1.2029972657856308e-11	2.0412492349255368e-19
0.5539000000000001	1.190083574723771e-11	2.050593203555012e-19
0.554	1.1770701036664446e-11	2.059476543701498e-19
0.5541	1.1639818967440288e-11	2.067930343930153e-19
0.5542	1.1508327852916408e-11	2.0759646729061527e-19
0.5543	1.1376329265184504e-11	2.083581379711802e-19
0.5544	1.125110564785383e-11	2.09229425676869e-19
0.5545	1.1125821611655304e-11	2.1007073832239098e-19
0.5546	1.0999613790217391e-11	2.108623055101096e-19
0.5547000000000001	1.087270012229505e-11	2.116069015794525e-19
0.5548000000000001	1.0745208346577635e-11	2.1230544459350937e-19
0.5549000000000001	1.0617268452667095e-11	2.1295874032054032e-19
0.555	1.0497342781648218e-11	2.1375960343202368e-19
0.5551	1.0376018256042405e-11	2.1449660975004906e-19
0.5552	1.0253827550727124e-11	2.151798238610703e-19
0.5553	1.0130966175815994e-11	2.1581182192835396e-19
0.5554000000000001	1.000755403252299e-11	2.1639346875534847e-19
0.5555000000000001	9.885027278636054e-12	2.16957876307847e-19
0.5556000000000001	9.769002707897969e-12	2.17645889558613e-19
0.5557000000000001	9.651735394743508e-12	2.182674252328481e-19
0.5558000000000001	9.533648085728363e-12	2.18830823212115e-19
0.5559000000000001	9.41492025091119e-12	2.1933855661209956e-19
0.556	9.295665940971141e-12	2.197914677539964e-19
0.5561	9.178370516624397e-12	2.202538956126499e-19
0.5562	9.066399092226933e-12	2.20819417077346e-19
0.5563	8.95328058155745e-12	2.2131459169683386e-19
0.5564	8.839379779665045e-12	2.2174702941011853e-19
0.5565	8.724864462294752e-12	2.221191746369202e-19
0.5566	8.609844311280091e-12	2.224318758574653e-19
0.5567000000000001	8.497645283062938e-12	2.227798702792167e-19
0.5568000000000001	8.389842223203105e-12	2.2321315564505907e-19
0.5569000000000001	8.28095960636709e-12	2.2357158520351346e-19
0.557	8.171325786385806e-12	2.23862461013997e-19
0.5571	8.061099967699257e-12	2.240882628460627e-19
0.5572	7.950388588960042e-12	2.2424987361896633e-19
0.5573	7.843173137152855e-12	2.2447132927108234e-19
0.5574	7.739639831700462e-12	2.2476321586130215e-19
0.5575000000000001	7.635076703131611e-12	2.2497528126769144e-19
0.5576000000000001	7.529788079260925e-12	2.251147909727022e-19
0.5577000000000001	7.423926945258945e-12	2.251843199687117e-19
0.5578000000000001	7.31759736354124e-12	2.2518481485558856e-19
0.5579000000000001	7.215267564848941e-12	2.25268053321133e-19
0.558	7.11609750849868e-12	2.2541034287713627e-19
0.5581	7.015934623304814e-12	2.2546748045360882e-19
0.5582	6.915067416856171e-12	2.2544690700653835e-19
0.5583	6.813644504582078e-12	2.2535135253453215e-19
0.5584	6.7117682500676244e-12	2.251818586114479e-19
0.5585	6.61423741299939e-12	2.251157963002368e-19
0.5586	6.519518882697713e-12	2.251016194169138e-19
0.5587000000000001	6.4238346043008165e-12	2.249966480914125e-19
0.5588000000000001	6.327463234133776e-12	2.248086895966149e-19
0.5589000000000001	6.230550534980591e-12	2.2454069173383946e-19
0.559	6.133197713655172e-12	2.2419382538365e-19
0.5591	6.040388109124426e-12	2.239681947297254e-19
0.5592	5.950205637785762e-12	2.237923987074687e-19
0.5593	5.859076248944968e-12	2.235198881893552e-19
0.5594	5.767273463751301e-12	2.2315902779926237e-19
0.5595000000000001	5.674941491201659e-12	2.22713051640013e-19
0.5596000000000001	5.582180833700325e-12	2.2218329824114575e-19
0.5597000000000001	5.494022111116506e-12	2.217889131222769e-19
0.5598000000000001	5.408457403520014e-12	2.214484887997347e-19
0.5599000000000001	5.321957323342735e-12	2.2100517296521215e-19
0.56	5.234794287950731e-12	2.20468094497707e-19
0.5601	5.147112114309949e-12	2.198408506255644e-19
0.5602	5.0590110022088905e-12	2.1912499089515495e-19
0.5603	4.975438982167493e-12	2.185540541210821e-19
0.5604	4.894571541810875e-12	2.180486110399436e-19
0.5605	4.812773474648024e-12	2.174338508670425e-19
0.5606	4.730319818043456e-12	2.167199041822223e-19
0.5607000000000001	4.6473550827366894e-12	2.1591081929882148e-19
0.5608000000000001	4.563979549387678e-12	2.150084062886348e-19
0.5609000000000001	4.48493523043844e-12	2.1425485914826997e-19
0.561	4.40884283296703e-12	2.1358715688647885e-19
0.5611	4.331817865387689e-12	2.128034574928578e-19
0.5612	4.25414169507442e-12	2.1191517791432381e-19
0.5613	4.175960585597039e-12	2.1092691986756605e-19
0.5614	4.097375288367346e-12	2.0984081086467164e-19
0.5615000000000001	4.022803963325578e-12	2.0890072502480936e-19
0.5616000000000001	3.9515630603939056e-12	2.0807726882916558e-19
0.5617000000000001	3.879380716467482e-12	2.071308554500854e-19
0.5618000000000001	3.806548601493524e-12	2.0607454178307745e-19
0.5619000000000001	3.733215806855017e-12	2.049136035027991e-19
0.562	3.6594839684292015e-12	2.0365055135336345e-19
0.5621	3.589334362160397e-12	2.0252256233420966e-19
0.5622	3.5230204848601746e-12	2.0155427283065415e-19
0.5623	3.455748746060114e-12	2.0045573092038746e-19
0.5624	3.3878256691139654e-12	1.9924208690576866e-19
0.5625	3.3194043043925684e-12	1.9791943403388334e-19
0.5626	3.2505876214588673e-12	1.9649074268779083e-19
0.5627	3.1848109475993403e-12	1.9517652103532783e-19
0.5628000000000001	3.1234991923493376e-12	1.940794914641719e-19
0.5629000000000001	3.0612044856230934e-12	1.9284447651613496e-19
0.5630000000000001	2.998253762758479e-12	1.914893208649491e-19
0.5631	2.9348052619630453e-12	1.9002110815964593e-19
0.5632	2.8709637792617568e-12	1.8844335752590622e-19
0.5633	2.809512552196916e-12	1.8694810613659553e-19
0.5634	2.7532782910919296e-12	1.857444687599442e-19
0.5635000000000001	2.6960254464804676e-12	1.8439449193519683e-19
0.5636000000000001	2.638108610978107e-12	1.8291954241350184e-19
0.5637000000000001	2.5796925835788292e-12	1.8132790431305225e-19
0.5638000000000001	2.520884529647218e-12	1.7962374982117225e-19
0.5639000000000001	2.4637107815578045e-12	1.7795669498099194e-19
0.5640000000000001	2.412630922248472e-12	1.7667563968173466e-19
0.5641	2.3604830995258638e-12	1.752389359445141e-19
0.5642	2.3076597438216904e-12	1.736726733232255e-19
0.5643	2.2543337877515125e-12	1.7198659437402942e-19
0.5644	2.2006153657582722e-12	1.7018564695459252e-19
0.5645	2.1476672178823773e-12	1.6836041676836906e-19
0.5646	2.1018230328875756e-12	1.6703947911358537e-19
0.5647	2.0548416147386547e-12	1.6555196535451366e-19
0.5648000000000001	2.007169180766779e-12	1.6393058340555803e-19
0.5649000000000001	1.958988640931947e-12	1.6218685459079165e-19
0.5650000000000001	1.9104137635738245e-12	1.6032664711934733e-19
0.5651	1.8616238876536065e-12	1.5836089843511675e-19
0.5652	1.8211118360483784e-12	1.5704816720015906e-19
0.5653	1.7793562830240175e-12	1.555544988900482e-19
0.5654	1.7368897859512113e-12	1.5392294700019163e-19
0.5655000000000001	1.693907441477535e-12	1.5216721434924706e-19
0.5656000000000001	1.6505273922818121e-12	1.502942609409375e-19
0.5657000000000001	1.606841848836718e-12	1.483080800345103e-19
0.5658000000000001	1.5707438448560906e-12	1.4696580975893687e-19
0.5659000000000001	1.5342715043606837e-12	1.455205462234869e-19
0.5660000000000001	1.4970631660804875e-12	1.4393367161380585e-19
0.5661	1.4593288200631922e-12	1.4222158382762588e-19
0.5662	1.4211918128845899e-12	1.403925387254452e-19
0.5663	1.3827448811180799e-12	1.3845133840671093e-19
0.5664	1.3509523043808628e-12	1.37115254060433e-19
0.5665	1.31981816171503e-12	1.357841449159137e-19
0.5666	1.2879169157566136e-12	1.3430794190248127e-19
0.5667	1.2554768449302625e-12	1.3270640409454895e-19
0.5668000000000001	1.2226274352776589e-12	1.3098932726114016e-19
0.5669000000000001	1.1894628570684206e-12	1.291624580189711e-19
0.5670000000000001	1.1619537323584382e-12	1.2788554105441332e-19
0.5671	1.1362100855088647e-12	1.2674695061645264e-19
0.5672	1.109660887999255e-12	1.254599248328837e-19
0.5673	1.0825570793915222e-12	1.240484658582031e-19
0.5674	1.0550353472600024e-12	1.225242027589874e-19
0.5675000000000001	1.0271920434138948e-12	1.2089398357051378e-19
0.5676000000000001	1.00394306375109e-12	1.197400337758299e-19
0.5677000000000001	9.836390940597946e-13	1.188865285994665e-19
0.5678000000000001	9.62481921321525e-13	1.1788118463518674e-19
0.5679000000000001	9.407509613332589e-13	1.1675344585723295e-19
0.5680000000000001	9.185913151800623e-13	1.1551712931046854e-19
0.5681	8.961021883692003e-13	1.1418036607127172e-19
0.5682	8.770864354869067e-13	1.1322525409646043e-19
0.5683	8.622676335839834e-13	1.1276539757408042e-19
0.5684	8.465359259763859e-13	1.1214985908036268e-19
0.5685	8.302072666018592e-13	1.114152128053352e-19
0.5686	8.134365543333712e-13	1.1057789517150841e-19
0.5687	7.963264665233314e-13	1.0964753071303259e-19
0.5688000000000001	7.815095267747198e-13	1.0898043056210255e-19
0.5689000000000001	7.722169324445947e-13	1.0904087967417016e-19
0.5690000000000001	7.619349274990804e-13	1.0894065168226176e-19
0.5691	7.510278744690097e-13	1.087259578660596e-19
0.5692	7.396620291601352e-13	1.0841638225349968e-19
0.5693	7.279440708326054e-13	1.0802328676775079e-19
0.5694	7.172759327933862e-13	1.0774762354723494e-19
0.5695	7.135453444422149e-13	1.0847581361281997e-19
0.5696000000000001	7.087226861905068e-13	1.0903569764636422e-19
0.5697000000000001	7.032401156936601e-13	1.094872078463175e-19
0.5698000000000001	6.9727684718364e-13	1.098537274212207e-19
0.5699000000000001	6.909437540025673e-13	1.101486385602034e-19
0.5700000000000001	6.843308934036215e-13	1.1038077091725322e-19

==> pics/vglmottneelunpoltunneln_ohnesemi.dat <==
0.2	0.000060611745682194695	3.234170624400001e-6
0.20040000000000002	0.00006043105949400462	3.2169716265831335e-6
0.2008	0.00006025141954202837	3.1998412554638336e-6
0.20120000000000002	0.00006007281783397088	3.182779328737613e-6
0.2016	0.00005989524645522344	3.1657856643391748e-6
0.202	0.00005971869756795586	3.1488600804423965e-6
0.20240000000000002	0.00005954316341022068	3.1320023954603723e-6
0.2028	0.000059368636295070146	3.115212428045426e-6
0.20320000000000002	0.00005919510860968467	3.098489997089111e-6
0.2036	0.000059022572814513255	3.081834921722261e-6
0.20400000000000001	0.00005885102144242594	3.0652470213149727e-6
0.2044	0.000058680447097877364	3.0487261154766476e-6
0.2048	0.000058510842456081445	3.0322720240559977e-6
0.20520000000000002	0.00005834220026219776	3.0158845671410626e-6
0.2056	0.00005817451333052817	2.999563565059239e-6
0.20600000000000002	0.00005800777454372497	2.983308838377278e-6
0.2064	0.00005784197685200907	2.9671202079013227e-6
0.2068	0.00005767711327239878	2.9509974946769142e-6
0.20720000000000002	0.00005751317688794896	2.9349405199890018e-6
0.2076	0.00005735016084700054	2.918949105361987e-6
0.20800000000000002	0.00005718805836243928	2.903023072559706e-6
0.2084	0.00005702686271096532	2.887162243585473e-6
0.2088	0.00005686656723237148	2.87136644068209e-6
0.2092	0.000056707165328831975	2.8556354863318535e-6
0.2096	0.00005654865046419969	2.8399692032565876e-6
0.21000000000000002	0.0000563910161633133	2.8243674144176526e-6
0.2104	0.000056234256011313356	2.8088299430159623e-6
0.21080000000000002	0.00005607836365296712	2.7933566124920054e-6
0.2112	0.000055923332792002356	2.7779472465258514e-6
0.2116	0.00005576915719045006	2.7626016690371835e-6
0.21200000000000002	0.000055615830667995416	2.747319704185305e-6
0.2124	0.00005546334710133747	2.732101176369157e-6
0.21280000000000002	0.00005531170042355672	2.7169459102273408e-6
0.2132	0.00005516088462349171	2.7018537306381275e-6
0.2136	0.00005501089374512253	2.686824462719478e-6
0.21400000000000002	0.00005486172188696338	2.6718579318290646e-6
0.2144	0.000054713363201462533	2.6569539635642816e-6
0.21480000000000002	0.000054565811894409555	2.642112383762266e-6
0.2152	0.00005441906222435103	2.627333018499904e-6
0.2156	0.00005427310850201311	2.6126156940938684e-6
0.21600000000000003	0.00005412794508973183	2.597960237100614e-6
0.2164	0.000053983566400890295	2.583366474316408e-6
0.21680000000000002	0.000053839966899363584	2.568834232777344e-6
0.2172	0.00005369714109897015	2.5543633397593483e-6
0.21760000000000002	0.00005355508356293063	2.539953622778213e-6
0.21800000000000003	0.00005341378890333345	2.525604909589604e-6
0.2184	0.00005327325178060689	2.5113170281890746e-6
0.21880000000000002	0.00005313346690299813	2.497089806812092e-6
0.2192	0.000052994429026058746	2.4829230739340378e-6
0.21960000000000002	0.00005285613295213669	2.468816658270243e-6
0.22	0.000052718573529874735	2.4547703887759948e-6
0.2204	0.00005258174565371503	2.4407840946465492e-6
0.22080000000000002	0.00005244564426341017	2.4268576053171607e-6
0.2212	0.00005231026434353986	2.412990750463082e-6
0.22160000000000002	0.000052175600923034146	2.3991833599995926e-6
0.222	0.000052041649074702316	2.385435264082016e-6
0.22240000000000001	0.000051908403914767794	2.3717462931057205e-6
0.2228	0.000051775860602408386	2.358116277706161e-6
0.2232	0.00005164401433930291	2.3445450487588675e-6
0.22360000000000002	0.00005151286036918295	2.331032437379484e-6
0.224	0.00005138239397739009	2.317578274923774e-6
0.22440000000000002	0.000051252610490439075	2.3041823929876315e-6
0.2248	0.0000511235052755856	2.290844623407117e-6
0.2252	0.00005099507374040032	2.2775647982584475e-6
0.22560000000000002	0.00005086731133234721	2.264342749858035e-6
0.226	0.00005074021353836782	2.251178310762493e-6
0.22640000000000002	0.00005061377588446986	2.238071313768644e-6
0.2268	0.00005048799393532152	2.225021591913562e-6
0.2272	0.000050362863293850255	2.2120289784745545e-6
0.22760000000000002	0.000050238379600846615	2.199093306969206e-6
0.228	0.000050114538534572895	2.186214411155381e-6
0.22840000000000002	0.000049991335810376274	2.1733921250312398e-6
0.2288	0.00004986876718030704	2.160626282835264e-6
0.22920000000000001	0.000049746828432741326	2.1479167190462586e-6
0.22960000000000003	0.00004962551539200784	2.13526326838338e-6
0.23	0.00004950482391801979	2.1226657658061473e-6
0.23040000000000002	0.00004938474990591104	2.1101240465144515e-6
0.2308	0.00004926528928567632	2.0976379459485904e-6
0.23120000000000002	0.000049146438021816064	2.0852072997892584e-6
0.23160000000000003	0.00004902819211298511	2.0728319439575854e-6
0.232	0.00004891054759164639	2.060511714615141e-6
0.2324	0.00004879350052372753	2.0482464481639467e-6
0.2328	0.00004867704700828271	2.036035981246506e-6
0.23320000000000002	0.00004856118317715765	2.0238801507458066e-6
0.23360000000000003	0.00004844590519465922	2.0117787937853427e-6
0.234	0.00004833120925722833	1.999731747729131e-6
0.2344	0.000048217091593117255	1.9877388501817167e-6
0.2348	0.00004810354846207037	1.9757999389882056e-6
0.23520000000000002	0.00004799057615500879	1.9639148522342678e-6
0.2356	0.00004787817099371873	1.952083428246156e-6
0.23600000000000002	0.0000477663293305433	1.9403055055907244e-6
0.2364	0.000047655047548078366	1.928580923075434e-6
0.2368	0.00004754432205887133	1.916909519748386e-6
0.23720000000000002	0.00004743414930512401	1.9052911348983174e-6
0.2376	0.00004732452575839862	1.8937256080546333e-6
0.23800000000000002	0.000047215447919327186	1.8822127789874133e-6
0.2384	0.00004710691231732469	1.8707524877074234e-6
0.2388	0.000046998915510304854	1.8593445744661426e-6
0.23920000000000002	0.00004689145408439982	1.8479888797557706e-6
0.2396	0.000046784524653683	1.8366852443092451e-6
0.24000000000000002	0.000046678123859894654	1.8254335091002595e-6
0.2404	0.0000465722483721711	1.8142335153432678e-6
0.24080000000000001	0.00004646689488677698	1.8030851044935173e-6
0.24120000000000003	0.000046362060126840126	1.7919881182470482e-6
0.2416	0.00004625774084209022	1.780942398540719e-6
0.24200000000000002	0.000046153933808599765	1.7699477875522155e-6
0.2424	0.00004605063582852835	1.7590041277000675e-6
0.24280000000000002	0.00004594784372986985	1.7481112616436668e-6
0.24320000000000003	0.00004584555436620216	1.7372690322832791e-6
0.2436	0.00004574376461644028	1.7264772827600618e-6
0.24400000000000002	0.000045642471384591653	1.7157358564560785e-6
0.2444	0.00004554167159951477	1.7050445969943078e-6
0.24480000000000002	0.00004544136221468025	1.69440334823867e-6
0.24520000000000003	0.00004534154020793433	1.6838119542940325e-6
0.2456	0.00004524220258126585	1.6732702595062296e-6
0.246	0.00004514334636057473	1.6627781084620785e-6
0.2464	0.00004504496859544409	1.6523353459893864e-6
0.24680000000000002	0.00004494706635891431	1.641941817156974e-6
0.2472	0.000044849636747259713	1.631597367274691e-6
0.24760000000000001	0.000044752676879767854	1.6213018418934184e-6
0.248	0.00004465618389852117	1.611055086805105e-6
0.2484	0.0000445601549681813	1.6008569480427573e-6
0.24880000000000002	0.00004446458727577529	1.5907072718804735e-6
0.2492	0.00004436947803048482	1.580605904833452e-6
0.24960000000000002	0.000044274824463437066	1.5705526936580003e-6
0.25	0.00004418062382749854	1.5605474853515633e-6
0.2504	0.00004408687339707074	1.5505901271527216e-6
0.2508	0.00004399357046788829	1.5406804665412193e-6
0.25120000000000003	0.000043900712356819166	1.5308183512379726e-6
0.2516	0.00004380829640166722	1.5210036292050883e-6
0.252	0.0000437163199609767	1.5112361486458703e-6
0.2524	0.000043624780413839225	1.501515758004845e-6
0.2528	0.000043533675159702585	1.4918423059677685e-6
0.25320000000000004	0.000043443001618181694	1.4822156414616436e-6
0.2536	0.00004335275722887153	1.472635613654736e-6
0.254	0.00004326293945116246	1.463102071956583e-6
0.2544	0.00004317354576405717	1.453614866018015e-6
0.2548	0.000043084573665989674	1.4441738457311669e-6
0.25520000000000004	0.00004299602067464643	1.434778861229492e-6
0.2556	0.000042907884326789315	1.425429762887778e-6
0.256	0.00004282016217808039	1.4161264013221578e-6
0.2564	0.000042732851802908736	1.406868627390129e-6
0.25680000000000003	0.00004264595079421907	1.3976562921905657e-6
0.2572	0.000042559456763342187	1.3884892470637326e-6
0.2576	0.00004247336733982718	1.3793673435912981e-6
0.258	0.00004238768017127573	1.370290433596353e-6
0.2584	0.00004230239292317762	1.3612583691434197e-6
0.25880000000000003	0.00004221750327874872	1.3522710025384703e-6
0.2592	0.0000421330089387699	1.3433281863289392e-6
0.2596	0.00004204890762142854	1.334429773303734e-6
0.26	0.00004196519706216083	1.3255756164932573e-6
0.2604	0.0000418818750134965	1.3167655691694142e-6
0.26080000000000003	0.00004179893924490465	1.3079994848456295e-6
0.2612	0.000041716387542641646	1.2992772172768625e-6
0.2616	0.000041634217709600105	1.2905986204596158e-6
0.262	0.00004155242756516011	1.2819635486319561e-6
0.2624	0.000041471014945041396	1.273371856273525e-6
0.26280000000000003	0.00004138997770115757	1.2648233981055531e-6
0.2632	0.00004130931370147141	1.2563180290908758e-6
0.2636	0.00004122902082985206	1.247855604433942e-6
0.264	0.00004114909698593366	1.2394359795808343e-6
0.2644	0.000041069540084975084	1.231059010219281e-6
0.26480000000000004	0.00004099034805772172	1.2227245522786676e-6
0.2652	0.0000409115188502683	1.2144324619300552e-6
0.2656	0.00004083305042392304	1.2061825955861862e-6
0.266	0.00004075494075507379	1.1979748099015099e-6
0.2664	0.0000406771878350549	1.1898089617721858e-6
0.26680000000000004	0.000040599789670015855	1.1816849083361035e-6
0.2672	0.000040522744280791115	1.1736025069728936e-6
0.2676	0.000040446049702771445	1.1655616153039416e-6
0.268	0.0000403697039857763	1.1575620911924033e-6
0.2684	0.00004029370519392795	1.1496037927432174e-6
0.26880000000000004	0.000040218051405526456	1.1416865783031199e-6
0.2692	0.00004014274071292617	1.1338103064606559e-6
0.2696	0.000040067771222413434	1.1259748360461939e-6
0.27	0.000039993141054085575	1.1181800261319414e-6
0.27040000000000003	0.00003991884834173127	1.1104257360319562e-6
0.27080000000000004	0.0000398448912327116	1.102711825302161e-6
0.2712	0.000039771267887843116	1.0950381537403577e-6
0.2716	0.00003969797648128125	1.0874045813862358e-6
0.272	0.00003962501520040575	1.079810968521394e-6
0.27240000000000003	0.00003955238224570649	1.0722571756693494e-6
0.27280000000000004	0.00003948007583067109	1.0647430635955482e-6
0.2732	0.00003940809418167321	1.0572684933073855e-6
0.2736	0.00003933643553786214	1.0498333260542108e-6
0.274	0.00003926509815105364	1.0424374233273495e-6
0.27440000000000003	0.00003919408028562178	1.0350806468601115e-6
0.27480000000000004	0.00003912338021839156	1.0277628586278042e-6
0.2752	0.00003905299623853318	1.02048392084775e-6
0.2756	0.00003898292664745696	1.013243695979292e-6
0.276	0.000038913169758709475	1.006042046723815e-6
0.27640000000000003	0.00003884372389787063	9.988788360247558e-7
0.27680000000000005	0.00003877458740245183	9.917539270676144e-7
0.2772	0.00003870575862179524	9.846671832799714e-7
0.2776	0.00003863723591697384	9.776184683314953e-7
0.278	0.00003856901766069257	9.70607646133961e-7
0.2784	0.000038501102237190755	9.636345808412624e-7
0.27880000000000005	0.00003843348804214487	9.566991368494187e-7
0.2792	0.00003836617348257281	9.498011787966006e-7
0.2796	0.00003829915697673896	9.429405715631278e-7
0.28	0.00003823243695406003	9.361171802714942e-7
0.2804	0.00003816601185501203	9.293308702863757e-7
0.28080000000000005	0.000038099880131038006	9.225815072146404e-7
0.2812	0.000038034040244456925	9.158689569053717e-7
0.2816	0.000037968490668373126	9.091930854498678e-7
0.28200000000000003	0.000037903229886586776	9.025537591816639e-7
0.2824	0.00003783825639350549	8.959508446765438e-7
0.2828	0.00003777356869405634	8.893842087525482e-7
0.2832	0.00003770916530359903	8.828537184699929e-7
0.2836	0.00003764504474783987	8.763592411314793e-7
0.28400000000000003	0.000037581205562746524	8.699006442819062e-7
0.2844	0.00003751764629446364	8.634777957084848e-7
0.2848	0.00003745436549922927	8.570905634407479e-7
0.2852	0.000037391361743292095	8.507388157505675e-7
0.2856	0.00003732863360282959	8.444224211521635e-7
0.28600000000000003	0.000037266179663866614	8.381412484021181e-7
0.2864	0.00003720399852219526	8.318951664993887e-7
0.2868	0.00003714208878329518	8.256840446853175e-7
0.2872	0.000037080449062254684	8.195077524436489e-7
0.2876	0.00003701907798369272	8.133661595005385e-7
0.28800000000000003	0.00003695797418168152	8.072591358245675e-7
0.2884	0.000036897136299670026	8.011865516267547e-7
0.2888	0.000036836562990408014	7.951482773605654e-7
0.2892	0.00003677625291587102	7.89144183721932e-7
0.2896	0.00003671620474718579	7.831741416492584e-7
0.29000000000000004	0.00003665641716455676	7.772380223234372e-7
0.2904	0.0000365968888571929	7.713356971678608e-7
0.2908	0.00003653761852323554	7.65467037848431e-7
0.2912	0.000036478604869686536	7.596319162735764e-7
0.2916	0.000036419846612337586	7.538302045942618e-7
0.29200000000000004	0.00003636134247569988	7.480617752040006e-7
0.2924	0.00003630309119293437	7.423265007388682e-7
0.2928	0.00003624509150578288	7.366242540775107e-7
0.2932	0.000036187342164500026	7.309549083411628e-7
0.2936	0.000036129841927785185	7.253183368936565e-7
0.29400000000000004	0.00003607258956271581	7.197144133414331e-7
0.2944	0.00003601558384468086	7.141430115335576e-7
0.2948	0.00003595882355731505	7.086040055617265e-7
0.2952	0.00003590230749243391	7.030972697602853e-7
0.29560000000000003	0.00003584603444996881	6.976226787062374e-7
0.29600000000000004	0.000035790003237903565	6.921801072192573e-7
0.2964	0.000035734212672210694	6.867694303617019e-7
0.2968	0.0000356786615767888	6.813905234386211e-7
0.2972	0.00003562334878340052	6.76043261997774e-7
0.29760000000000003	0.000035568273131610816	6.707275218296374e-7
0.29800000000000004	0.00003551343346872586	6.654431789674187e-7
0.2984	0.00003545882864973296	6.601901096870686e-7
0.2988	0.00003540445753724023	6.549681905072901e-7
0.2992	0.00003535031900141761	6.497772981895548e-7
0.29960000000000003	0.00003529641191993781	6.446173097381116e-7
0.30000000000000004	0.00003524273517791831	6.394881023999998e-7
0.3004	0.000035189287667863513	6.343895536650604e-7
0.3008	0.000035136068289607534	6.293215412659473e-7
0.3012	0.00003508307595025774	6.242839431781403e-7
0.30160000000000003	0.000035030309564138404	6.19276637619957e-7
0.30200000000000005	0.00003497776805273524	6.14299503052563e-7
0.3024	0.00003492545034464027	6.093524181799856e-7
0.3028	0.000034873355375497194	6.044352619491217e-7
0.3032	0.000034821482087947285	5.995479135497552e-7
0.30360000000000004	0.00003476982943157582	5.946902524145629e-7
0.30400000000000005	0.000034718396362859	5.898621582191308e-7
0.3044	0.00003466718184511112	5.850635108819629e-7
0.3048	0.00003461618484843265	5.802941905644914e-7
0.3052	0.0000345654043496585	5.755540776710934e-7
0.3056	0.000034514839332306594	5.708430528490979e-7
0.30600000000000005	0.00003446448878652744	5.661609969887961e-7
0.3064	0.00003441435170905363	5.615077912234609e-7
0.3068	0.00003436442710314998	5.568833169293474e-7
0.30720000000000003	0.00003431471397856432	5.522874557257125e-7
0.3076	0.000034265211351478383	5.477200894748239e-7
0.308	0.00003421591824445937	5.431811002819688e-7
0.3084	0.00003416683368641186	5.386703704954693e-7
0.3088	0.00003411795671253021	5.341877827066914e-7
0.30920000000000003	0.00003406928636425136	5.297332197500571e-7
0.3096	0.0000340208216892079	5.253065647030554e-7
0.31	0.00003397256174118195	5.209077008862524e-7
0.3104	0.00003392450558005893	5.165365118633051e-7
0.3108	0.00003387665227178226	5.121928814409704e-7
0.31120000000000003	0.00003382900088830813	5.078766936691175e-7
0.3116	0.00003378155050756059	5.035878328407385e-7
0.312	0.000033734300213387555	4.993261834919588e-7
0.3124	0.000033687249095516584	4.950916304020501e-7
0.3128	0.000033640396249511417	4.908840585934396e-7
0.31320000000000003	0.00003359374077672888	4.867033533317224e-7
0.3136	0.000033547281784275874	4.825494001256727e-7
0.314	0.00003350101838496723	4.784220847272517e-7
0.3144	0.00003345494969728355	4.7432129313162316e-7
0.3148	0.00003340907484532948	4.702469115771616e-7
0.31520000000000004	0.00003336339295879254	4.6619882654546403e-7
0.3156	0.00003331790317290211	4.6217692476136063e-7
0.316	0.00003327260462838882	4.5818109319292466e-7
0.3164	0.00003322749647144443	4.542112190514858e-7
0.3168	0.000033182577853681905	4.5026718979163883e-7
0.31720000000000004	0.000033137847932095955	4.4634889311125537e-7
0.3176	0.00003309330586902367	4.424562169514949e-7
0.318	0.00003304895083210597	4.3858904949681416e-7
0.3184	0.00003300478199424887	4.3474727917497925e-7
0.31880000000000003	0.00003296079853358549	4.309307946570766e-7
0.31920000000000004	0.00003291699963343812	4.271394848575224e-7
0.3196	0.000032873384482280833	4.23373238934075e-7
0.32	0.000032829952273702133	4.1963194628784247e-7
0.3204	0.000032786702206368276	4.1591549656329687e-7
0.32080000000000003	0.00003274363348398671	4.1222377964828314e-7
0.32120000000000004	0.00003270074531526984	4.0855668567402953e-7
0.3216	0.00003265803691389901	4.049141050151589e-7
0.322	0.00003261550749848915	4.0129592828969747e-7
0.3224	0.00003257315629255327	3.9770204635908827e-7
0.32280000000000003	0.000032530982524467644	3.941323503281993e-7
0.32320000000000004	0.00003248898542743701	3.9058673154533517e-7
0.3236	0.00003244716423946025	3.870650816022469e-7
0.324	0.0000324055182032963	3.83567292334142e-7
0.3244	0.00003236404656643029	3.800932558196963e-7
0.32480000000000003	0.00003232274858104018	3.7664286438106326e-7
0.32520000000000004	0.00003228162350396338	3.732160105838842e-7
0.3256	0.00003224067059666392	3.698125872373e-7
0.326	0.00003219988912519976	3.664324873939587e-7
0.3264	0.00003215927836019042	3.630756043500284e-7
0.3268	0.00003211883757678484	3.597418316452076e-7
0.32720000000000005	0.000032078566054629636	3.564310630627316e-7
0.3276	0.000032038463077837504	3.531431926293893e-7
0.328	0.00003199852793495588	3.498781146155262e-7
0.3284	0.000031958759918936006	3.4663572353505984e-7
0.3288	0.00003191915832710209	3.4341591414548827e-7
0.32920000000000005	0.00003187972246112081	3.40218581447898e-7
0.3296	0.000031840451626971227	3.3704362068697925e-7
0.33	0.000031801345134914554	3.3389092735102984e-7
0.3304	0.00003176240229946451	3.3076039717196975e-7
0.3308	0.000031723622439358	3.276519261253502e-7
0.33120000000000005	0.000031685004877525595	3.245654104303607e-7
0.3316	0.000031646548941062767	3.2150074654984484e-7
0.332	0.00003160825396120108	3.1845783119030387e-7
0.33240000000000003	0.00003157011927327958	3.1543656130191117e-7
0.3328	0.00003153214421671672	3.1243683407852076e-7
0.33320000000000005	0.00003149432813498211	3.09458546957675e-7
0.3336	0.00003145667037556893	3.065015976206196e-7
0.334	0.00003141917028996619	3.035658839923076e-7
0.33440000000000003	0.0000313818272336315	3.0065130424141307e-7
0.3348	0.000031344640565963984	2.9775775678034017e-7
0.33520000000000005	0.000031307609650277266	2.948851402652307e-7
0.3356	0.00003127073385377292	2.920333535959785e-7
0.336	0.00003123401254751408	2.892022959162333e-7
0.33640000000000003	0.000031197445106399065	2.863918666134152e-7
0.3368	0.00003116103090913549	2.836019653187225e-7
0.33720000000000006	0.00003112476933821452	2.808324919071398e-7
0.3376	0.00003108865977988515	2.7808334649745205e-7
0.338	0.00003105270162412899	2.753544294522485e-7
0.33840000000000003	0.000031016894264635056	2.7264564137793653e-7
0.3388	0.00003098123709877482	2.6995688312475015e-7
0.33920000000000006	0.00003094572952757746	2.672880557867575e-7
0.3396	0.00003091037095570543	2.6463906070187437e-7
0.34	0.00003087516079142996	2.620097994518691e-7
0.34040000000000004	0.00003084009844660704	2.594001738623757e-7
0.3408	0.00003080518333665349	2.5681008600290154e-7
0.34120000000000006	0.000030770414880523144	2.54239438186836e-7
0.3416	0.00003073579250068343	2.5168813297146346e-7
0.342	0.000030701315623091895	2.491560731579674e-7
0.34240000000000004	0.000030666983677173056	2.4664316179144416e-7
0.3428	0.00003063279609579558	2.441493021609104e-7
0.3432	0.00003059875231524923	2.4167439779931183e-7
0.3436	0.000030564851775222655	2.39218352483534e-7
0.34400000000000003	0.00003053109391878052	2.3678107023441062e-7
0.34440000000000004	0.000030497478192341626	2.3436245531673296e-7
0.3448	0.00003046400404565677	2.3196241223925934e-7
0.3452	0.000030430670931786733	2.2958084575472305e-7
0.3456	0.000030397478307080836	2.2721766085984347e-7
0.34600000000000003	0.00003036442563115517	2.2487276279533401e-7
0.34640000000000004	0.00003033151236687143	2.2254605704591115e-7
0.3468	0.00003029873798031562	2.202374493403044e-7
0.3472	0.000030266101940777242	2.179468456512637e-7
0.3476	0.000030233603720728195	2.1567415219557043e-7
0.34800000000000003	0.000030201242795802355	2.1341927543404523e-7
0.34840000000000004	0.000030169018644774945	2.1118212207155735e-7
0.3488	0.000030136930749542292	2.0896259905703363e-7
0.3492	0.0000301049785951015	2.0676061358346674e-7
0.3496	0.000030073161669530683	2.0457607308792543e-7
0.35	0.00003004147946396893	2.024088852515627e-7
0.35040000000000004	0.00003000993147259671	2.0025895799962365e-7
0.3508	0.00002997851719261635	1.9812619950145729e-7
0.3512	0.000029947236124232525	1.9601051817052146e-7
0.3516	0.000029916087770633307	1.939118226643948e-7
0.352	0.00002988507163797085	1.9183002188478427e-7
0.35240000000000005	0.000029854187235342616	1.8976502497753279e-7
0.3528	0.00002982343407477261	1.877167413326314e-7
0.3532	0.000029792811671192716	1.856850805842234e-7
0.3536	0.000029762319542424273	1.8366995261061685e-7
0.354	0.000029731957209159728	1.8167126753429152e-7
0.35440000000000005	0.000029701724194944578	1.7968893572190677e-7
0.3548	0.0000296716200261592	1.7772286778431286e-7
0.3552	0.000029641644232001	1.7577297457655628e-7
0.3556	0.00002961179634446688	1.738391671978906e-7
0.356	0.000029582075898335227	1.7192135699178446e-7
0.35640000000000005	0.000029552482431148945	1.7001945554592893e-7
0.3568	0.00002952301548319778	1.6813337469224858e-7
0.3572	0.00002949367459750121	1.662630265069068e-7
0.35760000000000003	0.00002946445931979153	1.6440832331031672e-7
0.358	0.00002943536919849682	1.6256917766714876e-7
0.35840000000000005	0.000029406403784724108	1.6074550238633797e-7
0.3588	0.00002937756263224297	1.589372105210952e-7
0.3592	0.000029348845297468765	1.57144215368912e-7
0.35960000000000003	0.000029320251339446336	1.5536643047157166e-7
0.36	0.00002929178031983382	1.5360376961515634e-7
0.36040000000000005	0.000029263431802886383	1.5185614683005476e-7
0.3608	0.00002923520535544038	1.5012347639097292e-7
0.3612	0.00002920710054689735	1.4840567281693873e-7
0.36160000000000003	0.000029179116949208343	1.4670265087131332e-7
0.362	0.00002915125413685817	1.45014325561798e-7
0.36240000000000006	0.00002912351168685013	1.4334061214044149e-7
0.3628	0.000029095889178690376	1.4168142610365073e-7
0.3632	0.000029068386194372807	1.4003668319219565e-7
0.36360000000000003	0.000029041002318363917	1.3840629939121998e-7
0.364	0.000029013737137587632	1.3679019093024816e-7
0.36440000000000006	0.00002898659024141057	1.3518827428319267e-7
0.3648	0.00002895956122162715	1.336004661683645e-7
0.3652	0.000028932649672445015	1.3202668354847785e-7
0.36560000000000004	0.000028905855190470307	1.3046684363066093e-7
0.366	0.00002887917737469335	1.289208638664626e-7
0.36640000000000006	0.000028852615826474248	1.2738866195185964e-7
0.3668	0.00002882617014952876	1.2587015582726728e-7
0.3672	0.000028799839949913984	1.243652636775435e-7
0.36760000000000004	0.00002877362483601465	1.2287390393199976e-7
0.368	0.00002874752441852889	1.213959952644077e-7
0.36840000000000006	0.000028721538310454658	1.1993145659300631e-7
0.3688	0.000028695666127076112	1.184802070805119e-7
0.36920000000000003	0.000028669907485949738	1.1704216613412284e-7
0.36960000000000004	0.000028644262006891225	1.1561725340552995e-7
0.37	0.0000286187293119619	1.1420538879092297e-7
0.3704	0.000028593309025455462	1.1280649243099789e-7
0.3708	0.00002856800077388492	1.1142048471096588e-7
0.37120000000000003	0.000028542804185969456	1.1004728626055995e-7
0.37160000000000004	0.00002851771889262153	1.0868681795404288e-7
0.372	0.000028492744526933914	1.0733900091021498e-7
0.3724	0.000028467880724167072	1.0600375649242107e-7
0.3728	0.000028443127121736394	1.0468100630855882e-7
0.37320000000000003	0.00002841848335919967	1.0337067221108603e-7
0.37360000000000004	0.000028393949078244655	1.0207267629702763e-7
0.374	0.000028369523922676655	1.0078694090798426e-7
0.3744	0.00002834520753840622	9.951338863013802e-8
0.3748	0.00002832099957343707	9.825194229426179e-8
0.3752	0.00002829689967785385	9.700252497572567e-8
0.37560000000000004	0.000028272907503810377	9.576505999450384e-8
0.376	0.000028249022705517462	9.45394709151837e-8
0.3764	0.00002822524493923125	9.332568154697102e-8
0.3768	0.000028201573863241503	9.212361594369884e-8
0.3772	0.000028178009137859926	9.093319840383446e-8
0.37760000000000005	0.000028154550425408657	8.975435347048566e-8
0.378	0.000028131197390208788	8.858700593141008e-8
0.3784	0.000028107949698568983	8.743108081901998e-8
0.3788	0.000028084807018774206	8.628650341039124e-8
0.3792	0.000028061769021074605	8.515319922727e-8
0.37960000000000005	0.000028038835377674335	8.403109403607907e-8
0.38	0.00002801600576272054	8.292011384792681e-8
0.3804	0.000027993279852292376	8.182018491861213e-8
0.3808	0.000027970657324390253	8.073123374863322e-8
0.3812	0.000027948137858925004	7.965318708319397e-8
0.38160000000000005	0.00002792572113770716	7.858597191221044e-8
0.382	0.00002790340684443647	7.752951547031951e-8
0.3824	0.000027881194664691193	7.648374523688385e-8
0.38280000000000003	0.000027859084285917793	7.544858893600041e-8
0.3832	0.00002783707539742056	7.442397453650681e-8
0.38360000000000005	0.0000278151676903512	7.340983025198777e-8
0.384	0.0000277933608576988	7.240608454078344e-8
0.3844	0.000027771654594279544	7.141266610599439e-8
0.38480000000000003	0.000027750048596726744	7.042950389548995e-8
0.3852	0.000027728542563480874	6.945652710191453e-8
0.38560000000000005	0.000027707136194779535	6.849366516269382e-8
0.386	0.000027685829192647843	6.754084776004308e-8
0.3864	0.000027664621260888472	6.659800482097206e-8
0.38680000000000003	0.00002764351210507208	6.566506651729312e-8
0.3872	0.000027622501432527726	6.474196326562746e-8
0.38760000000000006	0.000027601588952333204	6.382862572741127e-8
0.388	0.000027580774375305785	6.29249848089038e-8
0.3884	0.000027560057413992665	6.203097166119223e-8
0.38880000000000003	0.000027539437782661656	6.114651768019969e-8
0.3892	0.000027518915197292096	6.027155450669123e-8
0.38960000000000006	0.000027498489375565438	5.940601402628013e-8
0.39	0.000027478160036856394	5.854982836943552e-8
0.3904	0.00002745792690222366	5.77029299114874e-8
0.39080000000000004	0.000027437789694401137	5.6865251272634366e-8
0.3912	0.000027417748137788935	5.6036725317949635e-8
0.39160000000000006	0.00002739780195844455	5.5217285157386986e-8
0.392	0.000027377950884074112	5.4406864145788527e-8
0.3924	0.00002735819464402366	5.360539588288943e-8
0.39280000000000004	0.000027338532969270583	5.281281421332563e-8
0.3932	0.000027318965592414963	5.202905322663962e-8
0.39360000000000006	0.000027299492247671065	5.125404725728644e-8
0.394	0.000027280112670859072	5.0487730884641166e-8
0.39440000000000003	0.00002726082659939646	4.9730038933003656e-8
0.39480000000000004	0.00002724163377228981	4.898090647160596e-8
0.3952	0.00002722253393012662	4.824026881461822e-8
0.3956	0.000027203526815067017	4.7508061521154505e-8
0.396	0.00002718461217083571	4.678422039527963e-8
0.39640000000000003	0.00002716578974271384	4.606868148601496e-8
0.39680000000000004	0.000027147059277531054	4.536138108734455e-8
0.3972	0.000027128420523657548	4.466225573822148e-8
0.3976	0.000027109873230996156	4.397124222257348e-8
0.398	0.00002709141715097463	4.3288277569309627e-8
0.39840000000000003	0.000027073052036537727	4.261329905232598e-8
0.39880000000000004	0.000027054777642139575	4.194624419051175e-8
0.3992	0.000027036593723736157	4.1287050747755306e-8
0.3996	0.000027018500038777465	4.063565673294987e-8
0.4	0.00002700049634620024	3.999200039999998e-8
0.40040000000000003	0.00002698258240642027	3.9356020247827075e-8
0.40080000000000005	0.00002696475798132515	3.872765502037544e-8
0.4012	0.000026947022834266902	3.810684370661828e-8
0.4016	0.00002692937673005452	3.749352554056314e-8
0.402	0.00002691181943494696	3.688764000125828e-8
0.4024	0.000026894350716645724	3.628912681279826e-8
0.40280000000000005	0.0000268769703442879	3.569792594432937e-8
0.4032	0.000026859678088438967	3.511397761005634e-8
0.4036	0.000026842473721085798	3.453722226924685e-8
0.404	0.000026825357015629758	3.396760062623824e-8
0.4044	0.000026808327746879666	3.340505363044287e-8
0.40480000000000005	0.000026791385691044977	3.2849522476353376e-8
0.4052	0.000026774530625729077	3.2300948603549325e-8
0.4056	0.000026757762329922266	3.1759273696701643e-8
0.406	0.00002674108058399523	3.122443968557911e-8
0.4064	0.00002672448516969248	3.069638874505361e-8
0.40680000000000005	0.000026707975870125373	3.0175063295105426e-8
0.4072	0.000026691552469766037	2.9660406000829526e-8
0.4076	0.000026675214754440415	2.9152359772440083e-8
0.40800000000000003	0.000026658962511322117	2.865086776527677e-8
0.4084	0.00002664279552892582	2.815587337980989e-8
0.40880000000000005	0.000026626713597101063	2.7667320261645547e-8
0.4092	0.000026610716507025773	2.7185152301531848e-8
0.4096	0.000026594804051200132	2.6709313635363267e-8
0.41000000000000003	0.000026578976023440344	2.623974864418686e-8
0.4104	0.000026563232218872325	2.577640195420723e-8
0.41080000000000005	0.000026547572433925824	2.531921843679164e-8
0.4112	0.000026531996466328106	2.486814320847602e-8
0.4116	0.000026516504115098107	2.4423121630969337e-8
0.41200000000000003	0.00002650109518054041	2.3984099311159512e-8
0.4124	0.00002648576946423923	2.355102210111844e-8
0.41280000000000006	0.000026470526769052554	2.3123836098106913e-8
0.4132	0.000026455366899106454	2.270248764458047e-8
0.4136	0.000026440289659789008	2.2286923328193697e-8
0.41400000000000003	0.000026425294857744874	2.1877089981806053e-8
0.4144	0.000026410382300869255	2.1472934683486703e-8
0.41480000000000006	0.00002639555179830247	2.1074404756519364e-8
0.4152	0.00002638080316042427	2.0681447769408024e-8
0.4156	0.00002636613619884814	2.0294011535881168e-8
0.41600000000000004	0.000026351550726416008	1.99120441148974e-8
0.4164	0.000026337046557192582	1.953549381065023e-8
0.41680000000000006	0.000026322623506459895	1.9164309172572793e-8
0.4172	0.000026308281390711973	1.8798438995343398e-8
0.4176	0.000026294020027649463	1.8437832318889712e-8
0.41800000000000004	0.00002627983923617431	1.808243842839422e-8
0.4184	0.00002626573883638439	1.773220685429886e-8
0.41880000000000006	0.000026251718649568423	1.7387087372309732e-8
0.4192	0.00002623777849820071	1.7047030003402402e-8
0.41960000000000003	0.00002622391820593586	1.6711985013826072e-8
0.42000000000000004	0.00002621013759760394	1.638190291510884e-8
0.4204	0.000026196436499205106	1.6056734464062287e-8
0.42080000000000006	0.000026182814737904795	1.5736430662786027e-8
0.4212	0.000026169272142028584	1.5420942758672893e-8
0.42160000000000003	0.00002615580854105735	1.5110222244413014e-8
0.42200000000000004	0.000026142423765622244	1.4804220857998916e-8
0.4224	0.000026129117647499896	1.4502890582730054e-8
0.4228	0.00002611589001960755	1.4206183647217224e-8
0.4232	0.00002610274071599818	1.3914052525387448e-8
0.42360000000000003	0.000026089669571855965	1.3626449936488356e-8
0.42400000000000004	0.00002607667642349128	1.3343328845092761e-8
0.4244	0.00002606376110833615	1.3064642461103223e-8
0.4248	0.00002605092346493967	1.27903442397564e-8
0.4252	0.000026038163332963227	1.2520387881627713e-8
0.42560000000000003	0.000026025480553176034	1.2254727332635683e-8
0.42600000000000005	0.000026012874967450616	1.1993316784046356e-8
0.4264	0.0000260003464187582	1.1736110672477763e-8
0.4268	0.000025987894751164382	1.1483063679904125e-8
0.4272	0.00002597551980982455	1.123413073366045e-8
0.42760000000000004	0.00002596322144097961	1.098926700644669e-8
0.42800000000000005	0.000025950999491951626	1.0748427916332111e-8
0.4284	0.000025938853811139426	1.0511569126759576e-8
0.4288	0.000025926784248014374	1.0278646546549695e-8
0.4292	0.000025914790653115996	1.004961632990524e-8
0.4296	0.000025902872878048054	9.824434876415271e-9
0.43000000000000005	0.000025891030775474	9.603058831059182e-9
0.4304	0.00002587926419911308	9.385445084211217e-9
0.4308	0.00002586757300373618	9.171550771644173e-9
0.4312	0.000025855957045161605	8.961333274533862e-9
0.4316	0.000025844416180251237	8.754750219463073e-9
0.43200000000000005	0.000025832950266906375	8.551759478425514e-9
0.4324	0.0000258215591640638	8.352319168830205e-9
0.4328	0.00002581024273169183	8.156387653505064e-9
0.43320000000000003	0.000025799000830786447	7.963923540701248e-9
0.4336	0.00002578783332336735	7.774885684096995e-9
0.43400000000000005	0.000025776740072474148	7.589233182801475e-9
0.4344	0.000025765720942162534	7.406925381359006e-9
0.4348	0.000025754775797500474	7.2279218697525976e-9
0.43520000000000003	0.000025743904504564523	7.052182483408107e-9
0.4356	0.00002573310693043604	6.879667303198005e-9
0.43600000000000005	0.000025722382943197523	6.710336655445092e-9
0.4364	0.000025711732411928992	6.544151111926597e-9
0.4368	0.000025701155206704297	6.381071489877617e-9
0.43720000000000003	0.000025690651198587546	6.221058851995137e-9
0.4376	0.000025680220259629537	6.0640745064416735e-9
0.43800000000000006	0.000025669862262864318	5.910080006848914e-9
0.4384	0.0000256595770823055	5.759037152321635e-9
0.4388	0.000025649364592942945	5.61090798744108e-9
0.43920000000000003	0.000025639224670739295	5.465654802268827e-9
0.4396	0.000025629157192626454	5.323240132350332e-9
0.44000000000000006	0.00002561916203650238	5.183626758718446e-9
0.4404	0.000025609239081227606	5.046777707897204e-9
0.4408	0.000025599388206621895	4.912656251905103e-9
0.44120000000000004	0.000025589609293461088	4.7812259082588376e-9
0.4416	0.000025579902223473713	4.652450439976737e-9
0.44200000000000006	0.000025570266879337793	4.526293855582155e-9
0.4424	0.000025560703144677675	4.402720409107139e-9
0.4428	0.000025551210904060766	4.281694600095605e-9
0.44320000000000004	0.00002554179004299448	4.1631811736069435e-9
0.4436	0.00002553244044792308	4.04714512021933e-9
0.44400000000000006	0.00002552316200622452	3.933551676033028e-9
0.4444	0.00002551395460620749	3.8223663226739e-9
0.44480000000000003	0.000025504818137108352	3.7135547872964953e-9
0.44520000000000004	0.000025495752489088055	3.6070830425875237e-9
0.4456	0.00002548675755322925	3.5029173067690523e-9
0.44600000000000006	0.00002547783322153329	3.4010240436016967e-9
0.4464	0.00002546897938691732	3.301369962387988e-9
0.44680000000000003	0.000025460195943211357	3.2039220179753875e-9
0.44720000000000004	0.00002545148278515545	3.108647410759599e-9
0.4476	0.000025442839808396823	3.0155135866876708e-9
0.448	0.00002543426690948702	2.924488237261076e-9
0.4484	0.000025425763985879203	2.8355392995389015e-9
0.44880000000000003	0.000025417330935925298	2.748634956140865e-9
0.44920000000000004	0.000025408967658873292	2.663743635250389e-9
0.4496	0.000025400674054864548	2.5808340106176425e-9
0.45	0.000025392450024931115	2.499875001562498e-9
0.4504	0.000025384295470992975	2.4208357729775967e-9
0.45080000000000003	0.000025376210295855557	2.3436857353312477e-9
0.45120000000000005	0.000025368194403207015	2.268394544670387e-9
0.4516	0.000025360247697615705	2.194932102623497e-9
0.452	0.000025352370084527647	2.123268556403458e-9
0.4524	0.000025344561470263908	2.053374298810473e-9
0.45280000000000004	0.00002533682176201815	1.985219968234871e-9
0.45320000000000005	0.00002532915086785424	1.918776448659936e-9
0.4536	0.00002532154869670358	1.854014869664711e-9
0.454	0.00002531401515836285	1.7909066064267348e-9
0.4544	0.000025306550163491605	1.729423279724844e-9
0.45480000000000004	0.000025299153623609777	1.6695367559418606e-9
0.45520000000000005	0.000025291825451095418	1.6112191470673046e-9
0.4556	0.000025284565559182335	1.5544428107000758e-9
0.456	0.000025277373861957792	1.4991803500510793e-9
0.45640000000000003	0.00002527025027436021	1.4454046139459032e-9
0.45680000000000004	0.000025263194712176916	1.3930886968273918e-9
0.45720000000000005	0.000025256207092041923	1.342205938758237e-9
0.4576	0.0000252492873314337	1.292729925423547e-9
0.458	0.000025242435348672984	1.2446344881333524e-9
0.45840000000000003	0.00002523565106292067	1.1978937038251611e-9
0.45880000000000004	0.000025228934394175623	1.1524818950664195e-9
0.4592	0.000025222285263272476	1.1083736300569899e-9
0.4596	0.00002521570359187976	1.065543722631569e-9
0.46	0.00002520918930249764	1.0239672322621423e-9
0.46040000000000003	0.000025202742318455962	9.836194640603538e-10
0.46080000000000004	0.00002519636256391219	9.444759687798826e-10
0.4612	0.000025190049963849387	9.065125428187963e-10
0.4616	0.000025183804444074338	8.697052282218544e-10
0.462	0.00002517762593121553	8.340303126828384e-10
0.46240000000000003	0.00002517151435272117	7.994643295468066e-10
0.46280000000000004	0.00002516546963685738	7.659840578123563e-10
0.4632	0.000025159491712706228	7.335665221338537e-10
0.4636	0.000025153580510163934	7.021889928236225e-10
0.464	0.00002514773595993898	6.718289858541552e-10
0.46440000000000003	0.000025141957993550328	6.42464262860251e-10
0.46480000000000005	0.00002513624654332559	6.140728311411574e-10
0.4652	0.00002513060154239926	5.866329436626841e-10
0.4656	0.000025125022924710986	5.601230990592766e-10
0.466	0.00002511951062500385	5.345220416361023e-10
0.46640000000000004	0.000025114064578822643	5.098087613710772e-10
0.46680000000000005	0.000025108684722512123	4.859624939168853e-10
0.4672	0.00002510337099321545	4.629627206029767e-10
0.4676	0.00002509812332887249	4.407891684375237e-10
0.468	0.000025092941668218224	4.1942181010938717e-10
0.46840000000000004	0.000025087825950781103	3.9884086399002583e-10
0.46880000000000005	0.0000250827761168815	3.790267941353986e-10
0.4692	0.0000250777921076302	3.5996031028784324e-10
0.4696	0.000025072873864926747	3.4162236787791727e-10
0.47000000000000003	0.000025068021331458062	3.2399416802624283e-10
0.47040000000000004	0.000025063234450696877	3.0705715754530026e-10
0.47080000000000005	0.000025058513166900296	2.9079302894121186e-10
0.4712	0.00002505385742510828	2.7518372041550244e-10
0.4716	0.000025049267171142327	2.602114158668239e-10
0.47200000000000003	0.00002504474235160397	2.458585448926791e-10
0.47240000000000004	0.000025040282913873454	2.321077827910998e-10
0.4728	0.000025035888806108356	2.1894205056231376e-10
0.4732	0.000025031559977242186	2.063445149103777e-10
0.4736	0.00002502729637698314	1.942985882448036e-10
0.47400000000000003	0.000025023097955812726	1.8278792868214425e-10
0.47440000000000004	0.00002501896466498457	1.717964400475639e-10
0.4748	0.000025014896456523077	1.6130827187638496e-10
0.4752	0.00002501089328322219	1.5130781941560383e-10
0.4756	0.000025006955098644234	1.4177972362539797e-10
0.47600000000000003	0.000025003081857118636	1.3270887118059434e-10
0.47640000000000005	0.00002499927351374081	1.2408039447212182e-10
0.4768	0.000024995530024370985	1.1587967160843985e-10
0.4772	0.000024991851345632973	1.0809232641693739e-10
0.4776	0.000024988237434913177	1.0070422844532016e-10
0.47800000000000004	0.000024984688250359458	9.370149296296247e-11
0.47840000000000005	0.00002498120375087999	8.707048096224129e-11
0.4788	0.000024977783896142264	8.07977991598466e-11
0.4792	0.00002497442864657204	7.487029999806375e-11
0.4796	0.000024971137963352275	6.927508164604078e-11
0.48000000000000004	0.000024967911808422203	6.399948800102355e-11
0.48040000000000005	0.000024964750144476318	5.903110868957162e-11
0.4808	0.000024961652934963394	5.435777906875033e-11
0.4812	0.00002495862014408552	4.9967580227296135e-11
0.48160000000000003	0.000024955651736797272	4.584883898676459e-11
0.48200000000000004	0.000024952747678804778	4.1990127902648446e-11
0.48240000000000005	0.000024949907936564762	3.8380265265475416e-11
0.4828	0.00002494713247728375	3.500831510188196e-11
0.4832	0.000024944421268917215	3.1863587175661506e-11
0.48360000000000003	0.000024941774280168773	2.893563698879335e-11
0.48400000000000004	0.000024939191480489318	2.6214265782443543e-11
0.4844	0.000024936672840076314	2.368952053794477e-11
0.4848	0.000024934218329872955	2.1351693977750507e-11
0.4852	0.000024931827921567494	1.919132456636901e-11
0.48560000000000003	0.00002492950158759243	1.7199196511270224e-11
0.48600000000000004	0.000024927239301123893	1.536633976377085e-11
0.4864	0.000024925041036080932	1.3684030019895716e-11
0.4868	0.000024922906767124755	1.2143788721214427e-11
0.4872	0.000024920836469658175	1.0737383055656665e-11
0.48760000000000003	0.000024918830119824982	9.456825958301643e-12
0.48800000000000004	0.000024916887694509317	8.294376112145078e-12
0.4884	0.000024915009171334978	7.242537948842533e-12
0.4888	0.000024913194528665047	6.294061649428398e-12
0.4892	0.000024911443745601146	5.441943145012775e-12
0.48960000000000004	0.00002490975680198304	4.679424117453265e-12
0.49000000000000005	0.000024908133678387962	3.999992000003927e-12
0.4904	0.000024906574356130383	3.3973799779405655e-12
0.4908	0.000024905078817261185	2.865566989162026e-12
0.4912	0.000024903647044567498	2.398777724768718e-12
0.49160000000000004	0.00002490227902157207	1.9914826296167044e-12
0.49200000000000005	0.000024900974732532988	1.6383979028486319e-12
0.4924	0.000024899734162443146	1.334485498401014e-12
0.4928	0.000024898557297030028	1.074953125487724e-12
0.4932	0.00002489744412275506	8.552542490603087e-13
0.49360000000000004	0.00002489639462681357	6.710880902442828e-13
0.49400000000000005	0.000024895408797134332	5.1839962675205e-13
0.4944	0.000024894486622379185	3.933795932722015e-13
0.4948	0.000024893628091942873	2.9246448183514027e-13
0.49520000000000003	0.000024892833195952714	2.1233654215528252e-13
0.49560000000000004	0.000024892101925268272	1.4992378194948932e-13
0.49600000000000005	0.000024891434271481317	1.0239996723199736e-13
0.4964	0.00002489083022691539	6.718462258574189e-14
0.4968	0.00002489028978462579	4.1943031410064855e-14
0.49720000000000003	0.000024889812938399298	2.4586236144876642e-14
0.49760000000000004	0.00002488939968275396	1.3271038471175309e-14
0.498	0.00002488905001293913	6.399999488000037e-15
0.4984	0.000024888763924935188	2.621439865782212e-15
0.4988	0.000024888541415453516	8.294399761120703e-16
0.49920000000000003	0.000024888382481936364	1.6383999790282136e-16
0.49960000000000004	0.000024888287122556812	1.0239999967227491e-17
0.5	0.00002488825533621876	0.
0.5004	0.000024888287122556812	1.0239999967227491e-17
0.5008	0.000024888382481936364	1.6383999790286684e-16
0.5012000000000001	0.000024888541415453516	8.294399761123772e-16
0.5016	0.000024888763924935188	2.621439865782575e-15
0.502	0.00002488905001293913	6.399999488000037e-15
0.5024	0.00002488939968275396	1.3271038471175309e-14
0.5028	0.000024889812938399298	2.4586236144878595e-14
0.5032000000000001	0.00002489028978462579	4.194303141007067e-14
0.5036	0.000024890830226915408	6.718462258574603e-14
0.504	0.000024891434271481317	1.0239996723200306e-13
0.5044	0.000024892101925268272	1.4992378194948932e-13
0.5048	0.000024892833195952697	2.1233654215529232e-13
0.5052000000000001	0.000024893628091942873	2.9246448183516527e-13
0.5056	0.00002489448662237921	3.9337959327221717e-13
0.506	0.000024895408797134332	5.183996267520691e-13
0.5064	0.00002489639462681357	6.710880902442828e-13
0.5068	0.00002489744412275506	8.552542490603366e-13
0.5072000000000001	0.000024898557297030028	1.0749531254877901e-12
0.5076	0.00002489973416244317	1.334485498401053e-12
0.508	0.000024900974732533002	1.638397902848678e-12
0.5084	0.00002490227902157207	1.9914826296167044e-12
0.5088	0.000024903647044567498	2.3987777247687787e-12
0.5092000000000001	0.000024905078817261185	2.865566989162164e-12
0.5096	0.000024906574356130383	3.3973799779406442e-12
0.51	0.00002490813367838799	3.999992000004016e-12
0.5104	0.00002490975680198304	4.679424117453265e-12
0.5108	0.000024911443745601146	5.441943145012886e-12
0.5112000000000001	0.000024913194528665047	6.294061649428648e-12
0.5116	0.000024915009171334984	7.24253794884267e-12
0.512	0.000024916887694509317	8.29437611214523e-12
0.5124	0.000024918830119824982	9.456825958301643e-12
0.5128	0.000024920836469658175	1.0737383055656854e-11
0.5132000000000001	0.000024922906767124755	1.2143788721214834e-11
0.5136000000000001	0.000024925041036080932	1.3684030019895942e-11
0.514	0.00002492723930112391	1.5366339763771093e-11
0.5144	0.00002492950158759243	1.7199196511270224e-11
0.5148	0.000024931827921567494	1.9191324566369298e-11
0.5152000000000001	0.000024934218329872955	2.1351693977751127e-11
0.5156000000000001	0.000024936672840076314	2.3689520537945106e-11
0.516	0.000024939191480489318	2.6214265782443915e-11
0.5164	0.000024941774280168773	2.893563698879335e-11
0.5168	0.000024944421268917215	3.186358717566194e-11
0.5172000000000001	0.00002494713247728375	3.5008315101882874e-11
0.5176000000000001	0.000024949907936564762	3.8380265265476385e-11
0.518	0.000024952747678804778	4.1990127902648963e-11
0.5184	0.000024955651736797272	4.584883898676459e-11
0.5188	0.000024958620144085498	4.9967580227296736e-11
0.5192000000000001	0.000024961652934963394	5.435777906875159e-11
0.5196000000000001	0.000024964750144476318	5.903110868957295e-11
0.52	0.000024967911808422203	6.399948800102426e-11
0.5204	0.000024971137963352275	6.927508164604078e-11
0.5208	0.00002497442864657204	7.487029999806455e-11
0.5212000000000001	0.000024977783896142264	8.07977991598483e-11
0.5216000000000001	0.00002498120375087999	8.707048096224307e-11
0.522	0.000024984688250359458	9.370149296296341e-11
0.5224	0.000024988237434913177	1.0070422844532016e-10
0.5228	0.000024991851345632973	1.0809232641693847e-10
0.5232000000000001	0.000024995530024370985	1.1587967160844203e-10
0.5236000000000001	0.00002499927351374081	1.2408039447212412e-10
0.524	0.000025003081857118636	1.3270887118059553e-10
0.5244	0.000025006955098644234	1.4177972362539797e-10
0.5248	0.00002501089328322219	1.5130781941560522e-10
0.5252	0.000025014896456523077	1.6130827187638496e-10
0.5256000000000001	0.00002501896466498457	1.717964400475669e-10
0.526	0.000025023097955812726	1.8278792868214583e-10
0.5264	0.00002502729637698314	1.942985882448036e-10
0.5268	0.000025031559977242186	2.0634451491037944e-10
0.5272	0.000025035888806108356	2.1894205056231376e-10
0.5276000000000001	0.000025040282913873454	2.3210778279110348e-10
0.528	0.00002504474235160397	2.4585854489268107e-10
0.5284	0.000025049267171142327	2.602114158668239e-10
0.5288	0.00002505385742510828	2.751837204155046e-10
0.5292	0.000025058513166900286	2.907930289412141e-10
0.5296000000000001	0.000025063234450696877	3.0705715754530486e-10
0.53	0.000025068021331458062	3.2399416802624526e-10
0.5304	0.000025072873864926747	3.4162236787791727e-10
0.5308	0.0000250777921076302	3.599603102878459e-10
0.5312	0.000025082776116881494	3.7902679413540133e-10
0.5316000000000001	0.000025087825950781103	3.9884086399003157e-10
0.532	0.000025092941668218224	4.194218101093902e-10
0.5324	0.00002509812332887249	4.407891684375237e-10
0.5328	0.00002510337099321545	4.629627206029799e-10
0.5332	0.000025108684722512123	4.859624939168886e-10
0.5336000000000001	0.000025114064578822643	5.09808761371084e-10
0.534	0.00002511951062500387	5.345220416361059e-10
0.5344	0.000025125022924710986	5.601230990592766e-10
0.5348	0.00002513060154239925	5.866329436626879e-10
0.5352	0.00002513624654332559	6.140728311411612e-10
0.5356000000000001	0.000025141957993550328	6.424642628602589e-10
0.536	0.00002514773595993898	6.718289858541591e-10
0.5364	0.000025153580510163934	7.021889928236225e-10
0.5368	0.000025159491712706228	7.33566522133858e-10
0.5372	0.00002516546963685738	7.659840578123609e-10
0.5376000000000001	0.00002517151435272117	7.994643295468163e-10
0.538	0.00002517762593121555	8.340303126828432e-10
0.5384	0.000025183804444074338	8.697052282218544e-10
0.5388	0.000025190049963849387	9.065125428187912e-10
0.5392	0.00002519636256391219	9.44475968779888e-10
0.5396000000000001	0.000025202742318455962	9.83619464060365e-10
0.54	0.00002520918930249764	1.023967232262148e-9
0.5404	0.00002521570359187976	1.065543722631569e-9
0.5408	0.000025222285263272476	1.1083736300569839e-9
0.5412	0.000025228934394175603	1.1524818950664257e-9
0.5416000000000001	0.00002523565106292067	1.197893703825174e-9
0.542	0.00002524243534867301	1.244634488133359e-9
0.5424	0.0000252492873314337	1.292729925423547e-9
0.5428	0.000025256207092041923	1.342205938758237e-9
0.5432	0.000025263194712176892	1.3930886968273988e-9
0.5436000000000001	0.00002527025027436021	1.4454046139459181e-9
0.544	0.000025277373861957792	1.499180350051087e-9
0.5444	0.000025284565559182335	1.5544428107000758e-9
0.5448	0.000025291825451095418	1.6112191470673046e-9
0.5452	0.000025299153623609777	1.6695367559418691e-9
0.5456000000000001	0.000025306550163491605	1.7294232797248613e-9
0.546	0.00002531401515836285	1.7909066064267437e-9
0.5464	0.00002532154869670358	1.854014869664711e-9
0.5468	0.00002532915086785424	1.918776448659936e-9
0.5472	0.00002533682176201815	1.98521996823488e-9
0.5476000000000001	0.000025344561470263908	2.053374298810492e-9
0.548	0.000025352370084527647	2.1232685564034675e-9
0.5484	0.000025360247697615705	2.194932102623497e-9
0.5488	0.000025368194403207015	2.268394544670387e-9
0.5492	0.000025376210295855557	2.3436857353312585e-9
0.5496000000000001	0.000025384295470992975	2.420835772977619e-9
0.55	0.000025392450024931115	2.4998750015625098e-9
0.5504	0.000025400674054864548	2.5808340106176425e-9
0.5508	0.000025408967658873292	2.663743635250389e-9
0.5512	0.000025417330935925298	2.748634956140877e-9
0.5516000000000001	0.000025425763985879203	2.8355392995389255e-9
0.552	0.00002543426690948702	2.9244882372610893e-9
0.5524	0.000025442839808396823	3.0155135866876708e-9
0.5528	0.00002545148278515545	3.108647410759599e-9
0.5532	0.000025460195943211357	3.2039220179754003e-9
0.5536000000000001	0.00002546897938691732	3.301369962388016e-9
0.554	0.00002547783322153329	3.401024043601725e-9
0.5544	0.00002548675755322925	3.5029173067690523e-9
0.5548	0.000025495752489088055	3.6070830425875237e-9
0.5552	0.000025504818137108352	3.7135547872965094e-9
0.5556000000000001	0.00002551395460620749	3.82236632267393e-9
0.556	0.00002552316200622452	3.9335516760330605e-9
0.5564	0.00002553244044792308	4.04714512021933e-9
0.5568	0.00002554179004299448	4.1631811736069435e-9
0.5572	0.000025551210904060766	4.281694600095622e-9
0.5576000000000001	0.000025560703144677675	4.402720409107173e-9
0.558	0.000025570266879337793	4.526293855582189e-9
0.5584	0.000025579902223473713	4.652450439976737e-9
0.5588	0.000025589609293461088	4.7812259082588376e-9
0.5592	0.00002559938820662187	4.912656251905121e-9
0.5596000000000001	0.000025609239081227606	5.046777707897243e-9
0.56	0.000025619162036502407	5.183626758718484e-9
0.5604	0.000025629157192626454	5.323240132350332e-9
0.5608	0.000025639224670739295	5.465654802268827e-9
0.5612	0.000025649364592942945	5.6109079874411e-9
0.5616000000000001	0.0000256595770823055	5.7590371523216775e-9
0.562	0.000025669862262864318	5.910080006848956e-9
0.5624	0.000025680220259629537	6.0640745064416735e-9
0.5628	0.000025690651198587546	6.221058851995137e-9
0.5632	0.000025701155206704297	6.38107148987764e-9
0.5636000000000001	0.000025711732411928992	6.544151111926646e-9
0.5640000000000001	0.000025722382943197543	6.7103366554451405e-9
0.5644	0.00002573310693043604	6.879667303198005e-9
0.5648	0.000025743904504564523	7.052182483408107e-9
0.5652	0.000025754775797500474	7.2279218697526216e-9
0.5656000000000001	0.000025765720942162534	7.406925381359058e-9
0.5660000000000001	0.000025776740072474148	7.589233182801526e-9
0.5664	0.00002578783332336735	7.774885684096995e-9
0.5668	0.000025799000830786447	7.963923540701248e-9
0.5672	0.000025810242731691824	8.156387653505093e-9
0.5676000000000001	0.0000258215591640638	8.352319168830258e-9
0.5680000000000001	0.000025832950266906385	8.551759478425572e-9
0.5684	0.000025844416180251237	8.754750219463073e-9
0.5688	0.000025855957045161605	8.961333274533862e-9
0.5692	0.00002586757300373618	9.171550771644202e-9
0.5696000000000001	0.00002587926419911308	9.385445084211277e-9
0.5700000000000001	0.000025891030775474	9.603058831059243e-9
0.5704	0.000025902872878048054	9.824434876415271e-9
0.5708	0.000025914790653115996	1.004961632990524e-8
0.5712	0.000025926784248014374	1.0278646546549725e-8
0.5716000000000001	0.000025938853811139426	1.051156912675964e-8
0.5720000000000001	0.000025950999491951654	1.0748427916332175e-8
0.5724	0.00002596322144097962	1.0989267006446727e-8
0.5728	0.00002597551980982455	1.123413073366045e-8
0.5732	0.000025987894751164382	1.148306367990416e-8
0.5736000000000001	0.0000260003464187582	1.173611067247783e-8
0.5740000000000001	0.000026012874967450616	1.1993316784046428e-8
0.5744	0.000026025480553176054	1.2254727332635718e-8
0.5748	0.000026038163332963227	1.2520387881627713e-8
0.5752	0.00002605092346493967	1.2790344239756437e-8
0.5756000000000001	0.000026063761108336167	1.3064642461103299e-8
0.5760000000000001	0.00002607667642349128	1.3343328845092838e-8
0.5764	0.000026089669571855965	1.3626449936488396e-8
0.5768	0.00002610274071599818	1.3914052525387448e-8
0.5772	0.00002611589001960755	1.4206183647217265e-8
0.5776	0.000026129117647499896	1.4502890582730054e-8
0.5780000000000001	0.000026142423765622244	1.4804220857999e-8
0.5784	0.00002615580854105735	1.5110222244413053e-8
0.5788	0.000026169272142028584	1.5420942758672893e-8
0.5792	0.000026182814737904795	1.5736430662786116e-8
0.5796	0.000026196436499205106	1.6056734464062287e-8
0.5800000000000001	0.00002621013759760395	1.638190291510893e-8
0.5804	0.000026223918205935896	1.6711985013826118e-8
0.5808	0.00002623777849820071	1.7047030003402402e-8
0.5812	0.000026251718649568453	1.738708737230982e-8
0.5816	0.00002626573883638439	1.773220685429886e-8
0.5820000000000001	0.00002627983923617431	1.8082438428394315e-8
0.5824	0.000026294020027649463	1.8437832318889765e-8
0.5828	0.000026308281390711973	1.8798438995343398e-8
0.5832	0.000026322623506459895	1.9164309172572893e-8
0.5836	0.000026337046557192582	1.953549381065023e-8
0.5840000000000001	0.000026351550726416008	1.9912044114897505e-8
0.5844	0.00002636613619884814	2.0294011535881217e-8
0.5848	0.00002638080316042427	2.0681447769408024e-8
0.5852	0.00002639555179830247	2.1074404756519477e-8
0.5856	0.000026410382300869255	2.1472934683486703e-8
0.5860000000000001	0.000026425294857744874	2.1877089981806166e-8
0.5864	0.000026440289659789008	2.2286923328193756e-8
0.5868	0.000026455366899106454	2.270248764458047e-8
0.5872	0.000026470526769052554	2.312383609810703e-8
0.5876	0.00002648576946423923	2.355102210111844e-8
0.5880000000000001	0.00002650109518054041	2.3984099311159638e-8
0.5884	0.000026516504115098127	2.4423121630969403e-8
0.5888	0.000026531996466328106	2.486814320847602e-8
0.5892000000000001	0.000026547572433925824	2.531921843679176e-8
0.5896	0.000026563232218872325	2.577640195420723e-8
0.5900000000000001	0.000026578976023440344	2.6239748644186997e-8
0.5904	0.000026594804051200163	2.6709313635363336e-8
0.5908	0.000026610716507025773	2.7185152301531848e-8
0.5912	0.000026626713597101063	2.7667320261645547e-8
0.5916	0.00002664279552892582	2.815587337980989e-8
0.5920000000000001	0.000026658962511322117	2.8650867765276914e-8
0.5924	0.000026675214754440428	2.9152359772440153e-8
0.5928	0.000026691552469766037	2.9660406000829526e-8
0.5932	0.000026707975870125373	3.0175063295105426e-8
0.5936	0.00002672448516969248	3.069638874505361e-8
0.5940000000000001	0.000026741080583995257	3.1224439685579256e-8
0.5944	0.000026757762329922266	3.175927369670171e-8
0.5948	0.000026774530625729077	3.2300948603549325e-8
0.5952	0.000026791385691044977	3.2849522476353376e-8
0.5956	0.000026808327746879666	3.340505363044287e-8
0.5960000000000001	0.000026825357015629758	3.396760062623839e-8
0.5964	0.000026842473721085808	3.453722226924693e-8
0.5968	0.000026859678088438967	3.511397761005634e-8
0.5972	0.0000268769703442879	3.569792594432937e-8
0.5976	0.000026894350716645724	3.628912681279826e-8
0.5980000000000001	0.00002691181943494696	3.688764000125845e-8
0.5984	0.00002692937673005452	3.749352554056322e-8
0.5988	0.000026947022834266902	3.810684370661828e-8
0.5992	0.00002696475798132515	3.872765502037544e-8
0.5996	0.00002698258240642027	3.935602024782716e-8
0.6000000000000001	0.00002700049634620024	3.9992000400000164e-8
0.6004	0.00002701850003877747	4.063565673294995e-8
0.6008	0.000027036593723736157	4.1287050747755306e-8
0.6012	0.000027054777642139575	4.194624419051175e-8
0.6016	0.000027073052036537727	4.261329905232608e-8
0.6020000000000001	0.000027091417150974654	4.328827756930982e-8
0.6024	0.000027109873230996156	4.3971242222573565e-8
0.6028	0.000027128420523657548	4.466225573822148e-8
0.6032	0.000027147059277531054	4.536138108734455e-8
0.6036	0.00002716578974271384	4.6068681486015046e-8
0.6040000000000001	0.00002718461217083571	4.6784220395279844e-8
0.6044	0.00002720352681506704	4.7508061521154604e-8
0.6048	0.00002722253393012662	4.824026881461822e-8
0.6052	0.00002724163377228981	4.898090647160596e-8
0.6056	0.00002726082659939644	4.973003893300376e-8
0.6060000000000001	0.000027280112670859103	5.0487730884641384e-8
0.6064	0.000027299492247671106	5.1254047257286644e-8
0.6068	0.000027318965592414963	5.202905322663962e-8
0.6072	0.000027338532969270583	5.281281421332563e-8
0.6076	0.00002735819464402365	5.360539588288955e-8
0.6080000000000001	0.000027377950884074112	5.440686414578876e-8
0.6084	0.00002739780195844455	5.5217285157387204e-8
0.6088	0.000027417748137788935	5.6036725317949635e-8
0.6092	0.000027437789694401137	5.6865251272634366e-8
0.6096	0.00002745792690222366	5.770292991148752e-8
0.6100000000000001	0.000027478160036856394	5.854982836943576e-8
0.6104	0.000027498489375565438	5.940601402628036e-8
0.6108	0.000027518915197292096	6.027155450669123e-8
0.6112	0.000027539437782661656	6.114651768019969e-8
0.6116	0.000027560057413992665	6.203097166119237e-8
0.6120000000000001	0.000027580774375305785	6.292498480890405e-8
0.6124	0.000027601588952333238	6.382862572741152e-8
0.6128	0.000027622501432527726	6.474196326562746e-8
0.6132	0.00002764351210507208	6.566506651729312e-8
0.6136	0.000027664621260888472	6.659800482097219e-8
0.6140000000000001	0.000027685829192647843	6.754084776004335e-8
0.6144000000000001	0.000027707136194779535	6.849366516269409e-8
0.6148	0.000027728542563480874	6.945652710191453e-8
0.6152	0.000027750048596726744	7.042950389548995e-8
0.6156	0.000027771654594279544	7.141266610599453e-8
0.6160000000000001	0.0000277933608576988	7.24060845407837e-8
0.6164000000000001	0.0000278151676903512	7.340983025198805e-8
0.6168	0.00002783707539742056	7.442397453650681e-8
0.6172	0.000027859084285917793	7.544858893600041e-8
0.6176	0.000027881194664691193	7.6483745236884e-8
0.6180000000000001	0.00002790340684443647	7.75295154703198e-8
0.6184000000000001	0.00002792572113770716	7.858597191221073e-8
0.6188	0.000027948137858925004	7.965318708319397e-8
0.6192	0.000027970657324390253	8.073123374863322e-8
0.6196	0.000027993279852292376	8.18201849186123e-8
0.6200000000000001	0.00002801600576272054	8.29201138479271e-8
0.6204000000000001	0.000028038835377674335	8.403109403607937e-8
0.6208	0.000028061769021074605	8.515319922727e-8
0.6212	0.000028084807018774206	8.628650341039124e-8
0.6216	0.000028107949698568983	8.743108081902011e-8
0.6220000000000001	0.000028131197390208798	8.858700593141039e-8
0.6224000000000001	0.000028154550425408657	8.975435347048599e-8
0.6228	0.000028178009137859926	9.093319840383446e-8
0.6232	0.000028201573863241503	9.212361594369884e-8
0.6236	0.00002822524493923125	9.332568154697117e-8
0.6240000000000001	0.000028249022705517462	9.453947091518405e-8
0.6244000000000001	0.000028272907503810397	9.576505999450419e-8
0.6248	0.00002829689967785385	9.700252497572567e-8
0.6252	0.00002832099957343707	9.825194229426179e-8
0.6256	0.00002834520753840622	9.951338863013821e-8
0.6260000000000001	0.000028369523922676655	1.007869409079846e-7
0.6264000000000001	0.00002839394907824467	1.02072676297028e-7
0.6268	0.00002841848335919967	1.033706722110862e-7
0.6272	0.000028443127121736394	1.0468100630855882e-7
0.6276	0.000028467880724167072	1.0600375649242124e-7
0.6280000000000001	0.000028492744526933914	1.0733900091021539e-7
0.6284000000000001	0.00002851771889262153	1.0868681795404324e-7
0.6288	0.000028542804185969456	1.1004728626056013e-7
0.6292	0.00002856800077388492	1.1142048471096588e-7
0.6296	0.000028593309025455462	1.1280649243099809e-7
0.63	0.0000286187293119619	1.1420538879092297e-7
0.6304000000000001	0.000028644262006891266	1.1561725340553034e-7
0.6308	0.000028669907485949738	1.1704216613412308e-7
0.6312	0.000028695666127076112	1.184802070805119e-7
0.6316	0.000028721538310454695	1.1993145659300674e-7
0.632	0.00002874752441852889	1.213959952644077e-7
0.6324000000000001	0.00002877362483601466	1.2287390393200016e-7
0.6328	0.000028799839949913984	1.2436526367754368e-7
0.6332	0.00002882617014952876	1.2587015582726728e-7
0.6336	0.000028852615826474268	1.273886619518601e-7
0.634	0.00002887917737469335	1.289208638664626e-7
0.6344000000000001	0.000028905855190470318	1.3046684363066138e-7
0.6348	0.000028932649672445015	1.3202668354847812e-7
0.6352	0.00002895956122162715	1.336004661683645e-7
0.6356	0.00002898659024141057	1.3518827428319315e-7
0.636	0.000029013737137587632	1.3679019093024816e-7
0.6364000000000001	0.000029041002318363917	1.3840629939122043e-7
0.6368	0.00002906838619437282	1.4003668319219592e-7
0.6372	0.000029095889178690376	1.4168142610365073e-7
0.6376000000000001	0.00002912351168685013	1.4334061214044196e-7
0.638	0.00002915125413685817	1.45014325561798e-7
0.6384000000000001	0.000029179116949208343	1.467026508713138e-7
0.6388	0.000029207100546897377	1.4840567281693894e-7
0.6392	0.00002923520535544038	1.5012347639097292e-7
0.6396000000000001	0.000029263431802886383	1.5185614683005526e-7
0.64	0.00002929178031983382	1.5360376961515634e-7
0.6404000000000001	0.000029320251339446357	1.5536643047157216e-7
0.6408	0.000029348845297468765	1.5714421536891226e-7
0.6412	0.00002937756263224297	1.589372105210952e-7
0.6416000000000001	0.000029406403784724145	1.6074550238633847e-7
0.642	0.00002943536919849682	1.6256917766714876e-7
0.6424000000000001	0.00002946445931979155	1.6440832331031722e-7
0.6428	0.000029493674597501253	1.6626302650690708e-7
0.6432	0.00002952301548319778	1.6813337469224858e-7
0.6436	0.000029552482431148945	1.7001945554592893e-7
0.644	0.000029582075898335227	1.7192135699178446e-7
0.6444000000000001	0.00002961179634446688	1.7383916719789114e-7
0.6448	0.000029641644232001	1.757729745765566e-7
0.6452	0.0000296716200261592	1.7772286778431286e-7
0.6456	0.000029701724194944578	1.7968893572190677e-7
0.646	0.000029731957209159728	1.8167126753429152e-7
0.6464000000000001	0.000029762319542424294	1.836699526106174e-7
0.6468	0.000029792811671192747	1.856850805842237e-7
0.6472	0.00002982343407477261	1.877167413326314e-7
0.6476	0.000029854187235342616	1.8976502497753279e-7
0.648	0.00002988507163797085	1.9183002188478427e-7
0.6484000000000001	0.000029916087770633307	1.9391182266439532e-7
0.6488	0.000029947236124232525	1.9601051817052175e-7
0.6492	0.00002997851719261635	1.9812619950145729e-7
0.6496	0.00003000993147259671	2.0025895799962365e-7
0.65	0.00003004147946396893	2.024088852515627e-7
0.6504000000000001	0.000030073161669530683	2.0457607308792604e-7
0.6508	0.0000301049785951015	2.0676061358346709e-7
0.6512	0.000030136930749542292	2.0896259905703363e-7
0.6516	0.000030169018644774945	2.1118212207155735e-7
0.652	0.000030201242795802355	2.1341927543404555e-7
0.6524000000000001	0.000030233603720728205	2.1567415219557104e-7
0.6528	0.00003026610194077726	2.1794684565126405e-7
0.6532	0.00003029873798031562	2.202374493403044e-7
0.6536	0.00003033151236687143	2.2254605704591115e-7
0.654	0.00003036442563115517	2.2487276279533436e-7
0.6544000000000001	0.000030397478307080836	2.2721766085984414e-7
0.6548	0.000030430670931786764	2.295808457547234e-7
0.6552	0.00003046400404565677	2.3196241223925934e-7
0.6556	0.000030497478192341626	2.3436245531673296e-7
0.656	0.00003053109391878052	2.3678107023441097e-7
0.6564000000000001	0.000030564851775222655	2.392183524835347e-7
0.6568	0.00003059875231524927	2.4167439779931215e-7
0.6572	0.00003063279609579558	2.441493021609104e-7
0.6576	0.000030666983677173056	2.4664316179144416e-7
0.658	0.000030701315623091895	2.4915607315796776e-7
0.6584000000000001	0.00003073579250068344	2.5168813297146415e-7
0.6588	0.000030770414880523144	2.542394381868368e-7
0.6592	0.00003080518333665349	2.5681008600290154e-7
0.6596	0.00003084009844660704	2.594001738623757e-7
0.66	0.00003087516079142996	2.620097994518695e-7
0.6604000000000001	0.00003091037095570543	2.646390607018751e-7
0.6608	0.00003094572952757746	2.672880557867582e-7
0.6612	0.00003098123709877482	2.6995688312475015e-7
0.6616	0.000031016894264635056	2.7264564137793653e-7
0.662	0.00003105270162412899	2.753544294522488e-7
0.6624000000000001	0.00003108865977988515	2.7808334649745274e-7
0.6628000000000001	0.00003112476933821453	2.8083249190714057e-7
0.6632	0.00003116103090913549	2.836019653187225e-7
0.6636	0.000031197445106399065	2.863918666134152e-7
0.664	0.00003123401254751408	2.8920229591623367e-7
0.6644000000000001	0.00003127073385377292	2.920333535959793e-7
0.6648000000000001	0.000031307609650277266	2.9488514026523155e-7
0.6652	0.000031344640565963984	2.9775775678034017e-7
0.6656	0.0000313818272336315	3.0065130424141307e-7
0.666	0.00003141917028996619	3.0356588399230794e-7
0.6664000000000001	0.00003145667037556893	3.0650159762062037e-7
0.6668000000000001	0.00003149432813498213	3.094585469576758e-7
0.6672	0.00003153214421671672	3.1243683407852076e-7
0.6676	0.00003157011927327958	3.1543656130191117e-7
0.668	0.00003160825396120108	3.1845783119030435e-7
0.6684000000000001	0.000031646548941062767	3.2150074654984574e-7
0.6688000000000001	0.000031685004877525595	3.245654104303614e-7
0.6692	0.000031723622439358	3.276519261253502e-7
0.6696	0.00003176240229946451	3.3076039717196975e-7
0.67	0.000031801345134914554	3.338909273510302e-7
0.6704000000000001	0.00003184045162697126	3.3704362068698015e-7
0.6708000000000001	0.00003187972246112084	3.402185814478989e-7
0.6712	0.00003191915832710209	3.4341591414548827e-7
0.6716	0.000031958759918936006	3.4663572353505984e-7
0.672	0.00003199852793495588	3.4987811461552656e-7
0.6724000000000001	0.00003203846307783753	3.531431926293902e-7
0.6728000000000001	0.000032078566054629656	3.564310630627325e-7
0.6732	0.00003211883757678484	3.597418316452076e-7
0.6736	0.00003215927836019042	3.630756043500284e-7
0.674	0.00003219988912519976	3.664324873939591e-7
0.6744000000000001	0.00003224067059666392	3.698125872373009e-7
0.6748000000000001	0.00003228162350396341	3.7321601058388515e-7
0.6752	0.00003232274858104018	3.766428643810637e-7
0.6756	0.00003236404656643029	3.800932558196963e-7
0.676	0.0000324055182032963	3.8356729233414254e-7
0.6764000000000001	0.00003244716423946025	3.870650816022479e-7
0.6768000000000001	0.00003248898542743702	3.905867315453362e-7
0.6772	0.000032530982524467644	3.941323503281997e-7
0.6776	0.00003257315629255327	3.9770204635908827e-7
0.678	0.00003261550749848915	4.01295928289698e-7
0.6784000000000001	0.00003265803691389901	4.049141050151598e-7
0.6788000000000001	0.00003270074531526984	4.085566856740304e-7
0.6792	0.00003274363348398671	4.1222377964828367e-7
0.6796	0.000032786702206368276	4.1591549656329687e-7
0.68	0.000032829952273702133	4.1963194628784294e-7
0.6804000000000001	0.000032873384482280854	4.233732389340761e-7
0.6808000000000001	0.00003291699963343812	4.2713948485752354e-7
0.6812	0.00003296079853358549	4.3093079465707716e-7
0.6816	0.00003300478199424887	4.3474727917497925e-7
0.682	0.00003304895083210597	4.3858904949681463e-7
0.6824	0.00003309330586902367	4.424562169514949e-7
0.6828000000000001	0.000033137847932095955	4.4634889311125654e-7
0.6832	0.00003318257785368192	4.5026718979163936e-7
0.6836	0.00003322749647144443	4.542112190514858e-7
0.684	0.00003327260462838882	4.581810931929252e-7
0.6844	0.00003331790317290211	4.6217692476136063e-7
0.6848000000000001	0.00003336339295879254	4.6619882654546514e-7
0.6852	0.00003340907484532948	4.702469115771622e-7
0.6856	0.00003345494969728355	4.7432129313162316e-7
0.686	0.00003350101838496723	4.784220847272522e-7
0.6864	0.000033547281784275874	4.825494001256727e-7
0.6868000000000001	0.00003359374077672888	4.867033533317235e-7
0.6872	0.00003364039624951146	4.908840585934401e-7
0.6876	0.000033687249095516584	4.950916304020501e-7
0.6880000000000001	0.000033734300213387555	4.993261834919594e-7
0.6884	0.00003378155050756059	5.035878328407385e-7
0.6888000000000001	0.00003382900088830813	5.078766936691185e-7
0.6892	0.000033876652271782294	5.12192881440971e-7
0.6896	0.00003392450558005893	5.165365118633051e-7
0.6900000000000001	0.00003397256174118195	5.209077008862529e-7
0.6904	0.0000340208216892079	5.253065647030554e-7
0.6908000000000001	0.00003406928636425136	5.297332197500583e-7
0.6912	0.00003411795671253021	5.341877827066922e-7
0.6916	0.00003416683368641186	5.386703704954693e-7
0.6920000000000001	0.00003421591824445938	5.431811002819693e-7
0.6924	0.000034265211351478383	5.477200894748239e-7
0.6928000000000001	0.000034314713978564344	5.522874557257138e-7
0.6932	0.00003436442710314998	5.56883316929348e-7
0.6936	0.00003441435170905363	5.615077912234609e-7
0.6940000000000001	0.00003446448878652748	5.661609969887974e-7
0.6944	0.000034514839332306594	5.708430528490979e-7
0.6948000000000001	0.00003456540434965851	5.755540776710949e-7
0.6952	0.00003461618484843265	5.802941905644923e-7
0.6956	0.00003466718184511112	5.850635108819629e-7
0.696	0.000034718396362859	5.898621582191308e-7
0.6964	0.000034769829431575856	5.946902524145638e-7
0.6968000000000001	0.000034821482087947325	5.995479135497565e-7
0.6972	0.000034873355375497194	6.044352619491224e-7
0.6976	0.00003492545034464027	6.093524181799856e-7
0.698	0.00003497776805273524	6.14299503052563e-7
0.6984	0.00003503030956413843	6.192766376199578e-7
0.6988000000000001	0.00003508307595025774	6.242839431781417e-7
0.6992	0.000035136068289607534	6.293215412659481e-7
0.6996	0.000035189287667863513	6.343895536650604e-7
0.7	0.00003524273517791831	6.394881023999998e-7
0.7004000000000001	0.00003529641191993786	6.44617309738114e-7
0.7008000000000001	0.00003535031900141764	6.49777298189556e-7
0.7012	0.00003540445753724023	6.549681905072911e-7
0.7016	0.00003545882864973296	6.601901096870686e-7
0.702	0.00003551343346872586	6.654431789674187e-7
0.7024000000000001	0.000035568273131610816	6.707275218296395e-7
0.7028000000000001	0.00003562334878340052	6.760432619977756e-7
0.7032	0.0000356786615767888	6.813905234386218e-7
0.7036	0.000035734212672210694	6.867694303617019e-7
0.704	0.000035790003237903565	6.921801072192573e-7
0.7044000000000001	0.00003584603444996885	6.976226787062398e-7
0.7048000000000001	0.00003590230749243392	7.030972697602866e-7
0.7052	0.000035958823557315094	7.086040055617273e-7
0.7056	0.00003601558384468086	7.141430115335576e-7
0.706	0.00003607258956271581	7.197144133414331e-7
0.7064000000000001	0.00003612984192778521	7.253183368936588e-7
0.7068000000000001	0.000036187342164500026	7.309549083411645e-7
0.7072	0.00003624509150578292	7.366242540775113e-7
0.7076	0.00003630309119293437	7.423265007388682e-7
0.708	0.00003636134247569988	7.480617752040006e-7
0.7084000000000001	0.000036419846612337626	7.538302045942642e-7
0.7088000000000001	0.000036478604869686556	7.596319162735781e-7
0.7092	0.00003653761852323554	7.654670378484318e-7
0.7096	0.0000365968888571929	7.713356971678608e-7
0.71	0.00003665641716455676	7.772380223234372e-7
0.7104000000000001	0.0000367162047471858	7.831741416492611e-7
0.7108000000000001	0.00003677625291587104	7.891441837219337e-7
0.7112	0.000036836562990408014	7.951482773605665e-7
0.7116	0.000036897136299670026	8.011865516267547e-7
0.712	0.00003695797418168152	8.072591358245675e-7
0.7124000000000001	0.00003701907798369272	8.133661595005411e-7
0.7128000000000001	0.000037080449062254725	8.195077524436505e-7
0.7132000000000001	0.00003714208878329519	8.256840446853182e-7
0.7136	0.00003720399852219526	8.318951664993887e-7
0.714	0.000037266179663866614	8.381412484021181e-7
0.7144000000000001	0.00003732863360282959	8.444224211521661e-7
0.7148000000000001	0.000037391361743292115	8.50738815750569e-7
0.7152000000000001	0.00003745436549922927	8.570905634407489e-7
0.7156	0.00003751764629446364	8.634777957084848e-7
0.716	0.000037581205562746524	8.699006442819062e-7
0.7163999999999999	0.00003764504474783987	8.763592411314785e-7
0.7168000000000001	0.00003770916530359908	8.828537184699947e-7
0.7172000000000001	0.00003777356869405634	8.893842087525491e-7
0.7176	0.00003783825639350549	8.959508446765438e-7
0.718	0.000037903229886586776	9.025537591816639e-7
0.7183999999999999	0.000037968490668373106	9.091930854498667e-7
0.7188000000000001	0.00003803404024445697	9.158689569053736e-7
0.7192000000000001	0.000038099880131038006	9.225815072146423e-7
0.7196	0.00003816601185501203	9.293308702863757e-7
0.72	0.00003823243695406003	9.361171802714942e-7
0.7203999999999999	0.00003829915697673896	9.429405715631268e-7
0.7208000000000001	0.00003836617348257285	9.498011787966023e-7
0.7212000000000001	0.00003843348804214487	9.566991368494207e-7
0.7216	0.000038501102237190755	9.636345808412624e-7
0.722	0.00003856901766069257	9.70607646133961e-7
0.7223999999999999	0.00003863723591697384	9.776184683314944e-7
0.7228000000000001	0.00003870575862179527	9.846671832799733e-7
0.7232000000000001	0.000038774587402451866	9.917539270676166e-7
0.7236	0.00003884372389787063	9.988788360247566e-7
0.724	0.000038913169758709475	1.006042046723815e-6
0.7243999999999999	0.00003898292664745692	1.0132436959792909e-6
0.7248000000000001	0.000039052996238533195	1.0204839208477522e-6
0.7252000000000001	0.00003912338021839156	1.0277628586278063e-6
0.7256	0.00003919408028562178	1.0350806468601123e-6
0.726	0.00003926509815105364	1.0424374233273495e-6
0.7263999999999999	0.0000393364355378621	1.0498333260542098e-6
0.7268000000000001	0.00003940809418167321	1.0572684933073874e-6
0.7272000000000001	0.00003948007583067113	1.0647430635955503e-6
0.7276	0.00003955238224570649	1.0722571756693503e-6
0.728	0.00003962501520040575	1.079810968521394e-6
0.7283999999999999	0.00003969797648128125	1.087404581386235e-6
0.7288000000000001	0.000039771267887843116	1.0950381537403596e-6
0.7292000000000001	0.00003984489123271163	1.1027118253021632e-6
0.7296	0.00003991884834173127	1.1104257360319572e-6
0.73	0.000039993141054085575	1.1181800261319414e-6
0.7303999999999999	0.00004006777122241339	1.1259748360461928e-6
0.7308000000000001	0.00004014274071292617	1.1338103064606582e-6
0.7312000000000001	0.000040218051405526496	1.1416865783031218e-6
0.7316	0.000040293705193927994	1.1496037927432186e-6
0.732	0.0000403697039857763	1.1575620911924033e-6
0.7323999999999999	0.00004044604970277137	1.1655616153039403e-6
0.7328000000000001	0.00004052274428079114	1.173602506972896e-6
0.7332000000000001	0.000040599789670015876	1.1816849083361056e-6
0.7336	0.00004067718783505493	1.189808961772187e-6
0.734	0.00004075494075507379	1.1979748099015099e-6
0.7343999999999999	0.00004083305042392304	1.2061825955861854e-6
0.7348000000000001	0.0000409115188502683	1.214432461930057e-6
0.7352000000000001	0.000040990348057721756	1.22272455227867e-6
0.7356	0.000041069540084975104	1.231059010219282e-6
0.736	0.00004114909698593366	1.2394359795808343e-6
0.7363999999999999	0.00004122902082985206	1.247855604433941e-6
0.7368000000000001	0.00004130931370147141	1.2563180290908784e-6
0.7372000000000001	0.00004138997770115757	1.2648233981055557e-6
0.7376	0.00004147101494504144	1.2733718562735261e-6
0.738	0.00004155242756516011	1.2819635486319561e-6
0.7384	0.000041634217709600105	1.2905986204596143e-6
0.7388000000000001	0.000041716387542641666	1.299277217276865e-6
0.7392000000000001	0.00004179893924490469	1.307999484845632e-6
0.7396	0.0000418818750134965	1.316765569169415e-6
0.74	0.00004196519706216083	1.3255756164932573e-6
0.7404	0.000042048907621428496	1.3344297733037327e-6
0.7408000000000001	0.00004213300893876994	1.3433281863289417e-6
0.7412000000000001	0.00004221750327874874	1.352271002538473e-6
0.7416	0.00004230239292317766	1.3612583691434212e-6
0.742	0.00004238768017127573	1.370290433596353e-6
0.7424	0.00004247336733982718	1.3793673435912975e-6
0.7428000000000001	0.000042559456763342214	1.3884892470637354e-6
0.7432000000000001	0.00004264595079421913	1.397656292190568e-6
0.7436	0.000042732851802908736	1.4068686273901303e-6
0.744	0.00004282016217808039	1.4161264013221578e-6
0.7444	0.000042907884326789315	1.4254297628877768e-6
0.7448000000000001	0.00004299602067464645	1.434778861229496e-6
0.7452000000000001	0.000043084573665989674	1.4441738457311696e-6
0.7456	0.00004317354576405717	1.4536148660180163e-6
0.746	0.00004326293945116246	1.463102071956583e-6
0.7464	0.00004335275722887153	1.4726356136547347e-6
0.7468000000000001	0.000043443001618181694	1.4822156414616476e-6
0.7472000000000001	0.000043533675159702666	1.4918423059677712e-6
0.7476	0.000043624780413839246	1.5015157580048462e-6
0.748	0.0000437163199609767	1.5112361486458703e-6
0.7484	0.00004380829640166722	1.521003629205087e-6
0.7488000000000001	0.000043900712356819206	1.5308183512379769e-6
0.7492000000000001	0.00004399357046788834	1.5406804665412223e-6
0.7496	0.00004408687339707074	1.550590127152723e-6
0.75	0.00004418062382749854	1.5605474853515633e-6
0.7504	0.000044274824463437066	1.5705526936580003e-6
0.7508000000000001	0.00004436947803048485	1.5806059048334548e-6
0.7512000000000001	0.00004446458727577529	1.5907072718804766e-6
0.7516	0.0000445601549681813	1.6008569480427585e-6
0.752	0.00004465618389852117	1.611055086805105e-6
0.7524	0.00004475267687976781	1.6213018418934184e-6
0.7528000000000001	0.00004484963674725974	1.6315973672746937e-6
0.7532000000000001	0.00004494706635891437	1.641941817156977e-6
0.7536	0.00004504496859544413	1.6523353459893879e-6
0.754	0.00004514334636057473	1.6627781084620785e-6
0.7544	0.0000452422025812658	1.6732702595062296e-6
0.7548000000000001	0.00004534154020793437	1.6838119542940367e-6
0.7552000000000001	0.00004544136221468025	1.6944033482386728e-6
0.7556	0.00004554167159951483	1.705044596994309e-6
0.756	0.000045642471384591653	1.7157358564560785e-6
0.7564	0.00004574376461644028	1.7264772827600618e-6
0.7568000000000001	0.00004584555436620222	1.7372690322832838e-6
0.7572000000000001	0.00004594784372986991	1.7481112616436696e-6
0.7576	0.00004605063582852841	1.7590041277000692e-6
0.758	0.000046153933808599765	1.7699477875522155e-6
0.7584	0.00004625774084209022	1.780942398540719e-6
0.7588000000000001	0.00004636206012684017	1.7919881182470527e-6
0.7592000000000001	0.00004646689488677698	1.8030851044935205e-6
0.7596	0.00004657224837217116	1.8142335153432703e-6
0.76	0.000046678123859894654	1.8254335091002595e-6
0.7604	0.000046784524653683	1.8366852443092451e-6
0.7608000000000001	0.00004689145408439989	1.8479888797557754e-6
0.7612000000000001	0.000046998915510304854	1.8593445744661454e-6
0.7616	0.00004710691231732469	1.8707524877074248e-6
0.762	0.00004721544791932721	1.8822127789874133e-6
0.7624	0.00004732452575839862	1.8937256080546333e-6
0.7628000000000001	0.00004743414930512408	1.9052911348983219e-6
0.7632000000000001	0.00004754432205887133	1.916909519748389e-6
0.7636000000000001	0.000047655047548078387	1.928580923075436e-6
0.764	0.0000477663293305433	1.9403055055907244e-6
0.7644	0.00004787817099371873	1.952083428246156e-6
0.7648000000000001	0.00004799057615500883	1.9639148522342724e-6
0.7652000000000001	0.00004810354846207041	1.9757999389882085e-6
0.7656000000000001	0.00004821709159311729	1.987738850181718e-6
0.766	0.00004833120925722833	1.999731747729131e-6
0.7664	0.00004844590519465922	2.0117787937853427e-6
0.7668000000000001	0.00004856118317715773	2.0238801507458117e-6
0.7672000000000001	0.00004867704700828271	2.0360359812465095e-6
0.7676000000000001	0.00004879350052372753	2.048246448163949e-6
0.768	0.00004891054759164639	2.060511714615141e-6
0.7684	0.00004902819211298511	2.0728319439575854e-6
0.7687999999999999	0.00004914643802181604	2.0852072997892567e-6
0.7692000000000001	0.00004926528928567636	2.097637945948594e-6
0.7696000000000001	0.000049384749905911084	2.1101240465144557e-6
0.77	0.00004950482391801979	2.1226657658061473e-6
0.7704	0.00004962551539200784	2.13526326838338e-6
0.7707999999999999	0.00004974682843274128	2.147916719046257e-6
0.7712000000000001	0.00004986876718030708	2.1606262828352676e-6
0.7716000000000001	0.000049991335810376274	2.1733921250312427e-6
0.772	0.000050114538534572895	2.186214411155381e-6
0.7724	0.000050238379600846615	2.199093306969206e-6
0.7727999999999999	0.00005036286329385023	2.212028978474553e-6
0.7732000000000001	0.00005048799393532152	2.2250215919135656e-6
0.7736000000000001	0.00005061377588446986	2.238071313768648e-6
0.774	0.00005074021353836782	2.251178310762493e-6
0.7744	0.00005086731133234721	2.264342749858035e-6
0.7747999999999999	0.00005099507374040025	2.2775647982584463e-6
0.7752000000000001	0.000051123505275585625	2.29084462340712e-6
0.7756000000000001	0.000051252610490439075	2.3041823929876357e-6
0.776	0.00005138239397739015	2.317578274923774e-6
0.7764	0.00005151286036918295	2.331032437379484e-6
0.7767999999999999	0.00005164401433930291	2.344545048758866e-6
0.7772000000000001	0.000051775860602408386	2.3581162777061646e-6
0.7776000000000001	0.000051908403914767794	2.371746293105724e-6
0.778	0.000052041649074702316	2.385435264082016e-6
0.7784	0.000052175600923034146	2.3991833599995926e-6
0.7787999999999999	0.00005231026434353982	2.41299075046308e-6
0.7792000000000001	0.00005244564426341023	2.426857605317164e-6
0.7796000000000001	0.0000525817456537151	2.4407840946465526e-6
0.78	0.000052718573529874735	2.4547703887759948e-6
0.7804	0.00005285613295213669	2.468816658270243e-6
0.7807999999999999	0.000052994429026058746	2.4829230739340357e-6
0.7812000000000001	0.00005313346690299819	2.4970898068120957e-6
0.7816000000000001	0.00005327325178060695	2.511317028189079e-6
0.782	0.00005341378890333345	2.5256049095896056e-6
0.7824	0.00005355508356293063	2.539953622778213e-6
0.7827999999999999	0.000053697141098970064	2.5543633397593466e-6
0.7832000000000001	0.00005383996689936362	2.5688342327773475e-6
0.7836000000000001	0.0000539835664008904	2.583366474316412e-6
0.784	0.00005412794508973187	2.5979602371006157e-6
0.7844	0.00005427310850201311	2.6126156940938684e-6
0.7847999999999999	0.000054419062224350965	2.6273330184999023e-6
0.7852000000000001	0.000054565811894409596	2.6421123837622706e-6
0.7856000000000001	0.000054713363201462533	2.656953963564286e-6
0.786	0.00005486172188696342	2.671857931829067e-6
0.7864	0.00005501089374512253	2.686824462719478e-6
0.7867999999999999	0.00005516088462349171	2.7018537306381245e-6
0.7872000000000001	0.000055311700423556793	2.7169459102273454e-6
0.7876000000000001	0.000055463347101337514	2.7321011763691603e-6
0.788	0.00005561583066799546	2.7473197041853065e-6
0.7884	0.00005576915719045006	2.7626016690371835e-6
0.7888	0.000055923332792002316	2.7779472465258497e-6
0.7892000000000001	0.00005607836365296713	2.793356612492009e-6
0.7896000000000001	0.00005623425601131346	2.8088299430159674e-6
0.79	0.0000563910161633133	2.8243674144176548e-6
0.7904	0.00005654865046419969	2.8399692032565876e-6
0.7908	0.000056707165328831975	2.8556354863318514e-6
0.7912000000000001	0.000056866567232371554	2.871366440682095e-6
0.7916000000000001	0.000057026862710965355	2.887162243585478e-6
0.792	0.000057188058362439334	2.903023072559708e-6
0.7924	0.00005735016084700054	2.918949105361987e-6
0.7928	0.00005751317688794896	2.9349405199890018e-6
0.7932000000000001	0.00005767711327239881	2.950997494676918e-6
0.7936000000000001	0.000057841976852009124	2.9671202079013274e-6
0.794	0.000058007774543725024	2.9833088383772807e-6
0.7944	0.00005817451333052817	2.999563565059239e-6
0.7948	0.00005834220026219769	3.0158845671410626e-6
0.7952000000000001	0.00005851084245608154	3.0322720240560023e-6
0.7956000000000001	0.000058680447097877425	3.048726115476652e-6
0.796	0.000058851021442425976	3.0652470213149757e-6
0.7964	0.000059022572814513255	3.081834921722261e-6
0.7968	0.000059195108609684626	3.098489997089111e-6
0.7972000000000001	0.0000593686362950702	3.1152124280454302e-6
0.7976000000000001	0.000059543163410220755	3.1320023954603774e-6
0.798	0.00005971869756795586	3.1488600804423986e-6
0.7984	0.00005989524645522344	3.1657856643391748e-6
0.7988	0.00006007281783397088	3.182779328737613e-6
0.7992000000000001	0.000060251419542028454	3.1998412554638383e-6
0.7996000000000001	0.00006043105949400469	3.2169716265831378e-6
0.8	0.00006061174568219471	3.2341706244000033e-6
